Chemically peculiar stars on the pre-main sequence

Context. The chemically peculiar (CP) stars of the upper main sequence are defined by spectral peculiarities that indicate unusual elemental abundance patterns in the presence of diffusion in the calm, stellar atmospheres. Some of them have a stable local magnetic field of up to several kiloGauss. The pre-main-sequence evolution of these objects is still a mystery and contains many open questions. Aims. We identify CP stars on the pre-main sequence to determine possible mechanisms that lead to the occurrence of chemical peculiarities in the (very) early stages of stellar evolution. Methods. We identified likely pre-main-sequence stars by fitting the spectral energy distributions. The subsequent analysis using stellar spectra and photometric time series helped us to distinguish between CP and non-CP stars. Additionally, we compared our results to the literature to provide the best possible quality assessment. Results. Out of 45 candidates, about 70 % seem to be true CP stars or CP candidates. Furthermore, 9 sources appear to be CP stars on the pre-main sequence, and all are magnetic. We finally report a possible CP2 star that is also a pre-main-sequence star and was not previously in the literature. Conclusions. The evolution of the peculiarities seems to be related to the (strong) magnetic fields in these CP2 stars.

==> figures/J063711.47+060325.4_norm.dat <==
3.699986328125000000e+03 1.000000000000000000e+00
3.700838378906250000e+03 1.000000000000000000e+00
3.701690673828125000e+03 1.000000000000000000e+00
3.702542968750000000e+03 1.000000000000000000e+00
3.703395751953125000e+03 1.000000000000000000e+00
3.704248535156250000e+03 1.000000000000000000e+00
3.705101562500000000e+03 1.000000000000000000e+00
3.705954833984375000e+03 1.000000000000000000e+00
3.706808105468750000e+03 1.000000000000000000e+00
3.707661865234375000e+03 1.000000000000000000e+00
3.708515625000000000e+03 1.000000000000000000e+00
3.709369628906250000e+03 1.000000000000000000e+00
3.710223876953125000e+03 1.000000000000000000e+00
3.711078125000000000e+03 1.000000000000000000e+00
3.711932861328125000e+03 1.000000000000000000e+00
3.712787597656250000e+03 1.000000000000000000e+00
3.713642578125000000e+03 1.000000000000000000e+00
3.714497802734375000e+03 1.000000000000000000e+00
3.715353271484375000e+03 1.000000000000000000e+00
3.716208740234375000e+03 1.000000000000000000e+00
3.717064697265625000e+03 1.000000000000000000e+00
3.717920654296875000e+03 1.000000000000000000e+00
3.718776855468750000e+03 1.000000000000000000e+00
3.719633056640625000e+03 1.000000000000000000e+00
3.720489746093750000e+03 1.000000000000000000e+00
3.721346435546875000e+03 1.000000000000000000e+00
3.722203369140625000e+03 1.000000000000000000e+00
3.723060546875000000e+03 1.000000000000000000e+00
3.723917968750000000e+03 1.000000000000000000e+00
3.724775634765625000e+03 1.000000000000000000e+00
3.725633300781250000e+03 1.000000000000000000e+00
3.726491210937500000e+03 1.000000000000000000e+00
3.727349365234375000e+03 1.000000000000000000e+00
3.728207763671875000e+03 1.000000000000000000e+00
3.729066406250000000e+03 1.000000000000000000e+00
3.729925048828125000e+03 1.000000000000000000e+00
3.730783935546875000e+03 1.000000000000000000e+00
3.731643310546875000e+03 1.000000000000000000e+00
3.732502441406250000e+03 1.000000000000000000e+00
3.733362060546875000e+03 1.000000000000000000e+00
3.734221923828125000e+03 1.000000000000000000e+00
3.735081787109375000e+03 1.000000000000000000e+00
3.735941894531250000e+03 1.000000000000000000e+00
3.736802246093750000e+03 1.000000000000000000e+00
3.737662841796875000e+03 1.000000000000000000e+00
3.738523437500000000e+03 1.000000000000000000e+00
3.739384277343750000e+03 1.000000000000000000e+00
3.740245605468750000e+03 1.000000000000000000e+00
3.741106933593750000e+03 1.000000000000000000e+00
3.741968261718750000e+03 1.000000000000000000e+00
3.742830078125000000e+03 1.000000000000000000e+00
3.743691894531250000e+03 1.000000000000000000e+00
3.744554199218750000e+03 1.000000000000000000e+00
3.745416503906250000e+03 1.000000000000000000e+00
3.746279052734375000e+03 1.000000000000000000e+00
3.747141601562500000e+03 1.000000000000000000e+00
3.748004638671875000e+03 1.000000000000000000e+00
3.748867675781250000e+03 1.000000000000000000e+00
3.749730957031250000e+03 1.000000000000000000e+00
3.750594482421875000e+03 1.000000000000000000e+00
3.751458251953125000e+03 1.000000000000000000e+00
3.752322021484375000e+03 1.000000000000000000e+00
3.753186279296875000e+03 1.000000000000000000e+00
3.754050537109375000e+03 1.000000000000000000e+00
3.754915039062500000e+03 1.000000000000000000e+00
3.755779785156250000e+03 1.000000000000000000e+00
3.756644531250000000e+03 1.000000000000000000e+00
3.757509765625000000e+03 1.000000000000000000e+00
3.758375000000000000e+03 1.000000000000000000e+00
3.759240478515625000e+03 1.000000000000000000e+00
3.760106201171875000e+03 1.000000000000000000e+00
3.760972167968750000e+03 1.000000000000000000e+00
3.761838134765625000e+03 1.000000000000000000e+00
3.762704589843750000e+03 1.000000000000000000e+00
3.763571044921875000e+03 1.000000000000000000e+00
3.764437744140625000e+03 1.000000000000000000e+00
3.765304687500000000e+03 1.000000000000000000e+00
3.766171630859375000e+03 1.000000000000000000e+00
3.767039062500000000e+03 1.000000000000000000e+00
3.767906494140625000e+03 1.000000000000000000e+00
3.768774169921875000e+03 1.000000000000000000e+00
3.769642089843750000e+03 1.000000000000000000e+00
3.770510009765625000e+03 1.000000000000000000e+00
3.771378417968750000e+03 1.000000000000000000e+00
3.772246826171875000e+03 1.000000000000000000e+00
3.773115722656250000e+03 1.000000000000000000e+00
3.773984375000000000e+03 1.000000000000000000e+00
3.774853515625000000e+03 1.000000000000000000e+00
3.775722900390625000e+03 1.000000000000000000e+00
3.776592285156250000e+03 1.000000000000000000e+00
3.777462158203125000e+03 1.000000000000000000e+00
3.778332031250000000e+03 1.000000000000000000e+00
3.779202148437500000e+03 1.000000000000000000e+00
3.780072265625000000e+03 1.000000000000000000e+00
3.780942871093750000e+03 1.000000000000000000e+00
3.781813476562500000e+03 1.000000000000000000e+00
3.782684326171875000e+03 1.000000000000000000e+00
3.783555419921875000e+03 1.000000000000000000e+00
3.784426757812500000e+03 1.000000000000000000e+00
3.785298339843750000e+03 1.000000000000000000e+00
3.786169921875000000e+03 1.000000000000000000e+00
3.787041992187500000e+03 1.000000000000000000e+00
3.787914062500000000e+03 1.000000000000000000e+00
3.788786376953125000e+03 1.000000000000000000e+00
3.789658691406250000e+03 1.000000000000000000e+00
3.790531494140625000e+03 1.000000000000000000e+00
3.791404296875000000e+03 1.000000000000000000e+00
3.792277587890625000e+03 1.000000000000000000e+00
3.793150878906250000e+03 1.000000000000000000e+00
3.794024414062500000e+03 1.000000000000000000e+00
3.794897949218750000e+03 1.000000000000000000e+00
3.795771972656250000e+03 1.000000000000000000e+00
3.796645996093750000e+03 1.000000000000000000e+00
3.797520263671875000e+03 1.000000000000000000e+00
3.798394775390625000e+03 1.000000000000000000e+00
3.799269531250000000e+03 1.000000000000000000e+00
3.800144531250000000e+03 1.000000000000000000e+00
3.801019531250000000e+03 5.029234886169433594e-01
3.801895019531250000e+03 5.691238641738891602e-01
3.802770507812500000e+03 6.097110509872436523e-01
3.803646240234375000e+03 6.824347972869873047e-01
3.804522216796875000e+03 7.222514152526855469e-01
3.805398193359375000e+03 7.259109020233154297e-01
3.806274658203125000e+03 8.274589180946350098e-01
3.807151123046875000e+03 8.703058362007141113e-01
3.808027832031250000e+03 8.448068499565124512e-01
3.808904785156250000e+03 8.627954721450805664e-01
3.809781982421875000e+03 9.076811075210571289e-01
3.810659179687500000e+03 9.526249766349792480e-01
3.811536865234375000e+03 9.413412809371948242e-01
3.812414550781250000e+03 9.677554965019226074e-01
3.813292480468750000e+03 9.872162938117980957e-01
3.814170654296875000e+03 9.492336511611938477e-01
3.815048828125000000e+03 9.755099415779113770e-01
3.815927490234375000e+03 1.033478498458862305e+00
3.816806152343750000e+03 9.809545874595642090e-01
3.817685058593750000e+03 1.010209083557128906e+00
3.818564208984375000e+03 9.654639363288879395e-01
3.819443603515625000e+03 9.941234588623046875e-01
3.820323242187500000e+03 9.656704068183898926e-01
3.821203125000000000e+03 9.247930645942687988e-01
3.822083007812500000e+03 9.231899380683898926e-01
3.822963134765625000e+03 9.099769592285156250e-01
3.823843505859375000e+03 9.603334069252014160e-01
3.824724121093750000e+03 9.179628491401672363e-01
3.825604980468750000e+03 9.195116162300109863e-01
3.826485839843750000e+03 8.975740671157836914e-01
3.827366943359375000e+03 9.105660319328308105e-01
3.828248535156250000e+03 8.443868756294250488e-01
3.829129882812500000e+03 8.263284564018249512e-01
3.830011718750000000e+03 8.025103211402893066e-01
3.830893798828125000e+03 7.999750971794128418e-01
3.831775878906250000e+03 7.683604359626770020e-01
3.832658447265625000e+03 6.964971423149108887e-01
3.833541015625000000e+03 6.316775679588317871e-01
3.834423828125000000e+03 5.314814448356628418e-01
3.835306884765625000e+03 4.969481825828552246e-01
3.836189941406250000e+03 4.786540269851684570e-01
3.837073486328125000e+03 4.737260639667510986e-01
3.837957031250000000e+03 4.863188564777374268e-01
3.838840820312500000e+03 5.317051410675048828e-01
3.839724853515625000e+03 5.878722667694091797e-01
3.840609130859375000e+03 6.815075278282165527e-01
3.841493652343750000e+03 7.317672967910766602e-01
3.842378173828125000e+03 8.021446466445922852e-01
3.843262939453125000e+03 7.996122837066650391e-01
3.844148193359375000e+03 8.356148004531860352e-01
3.845033447265625000e+03 8.681870102882385254e-01
3.845918701171875000e+03 8.806332349777221680e-01
3.846804443359375000e+03 9.199423789978027344e-01
3.847690429687500000e+03 9.163714647293090820e-01
3.848576416015625000e+03 9.311437606811523438e-01
3.849462646484375000e+03 9.452583193778991699e-01
3.850349121093750000e+03 9.931642413139343262e-01
3.851235839843750000e+03 9.638010859489440918e-01
3.852122802734375000e+03 9.454951286315917969e-01
3.853009765625000000e+03 9.804799556732177734e-01
3.853896972656250000e+03 9.678968191146850586e-01
3.854784667968750000e+03 9.413104653358459473e-01
3.855672363281250000e+03 9.724614620208740234e-01
3.856560058593750000e+03 9.603997468948364258e-01
3.857448242187500000e+03 9.505048394203186035e-01
3.858336669921875000e+03 9.538360834121704102e-01
3.859225097656250000e+03 9.771043658256530762e-01
3.860113769531250000e+03 9.954451918601989746e-01
3.861002685546875000e+03 1.020159602165222168e+00
3.861891845703125000e+03 1.000464200973510742e+00
3.862781250000000000e+03 9.722245335578918457e-01
3.863670654296875000e+03 9.501108527183532715e-01
3.864560546875000000e+03 9.724392294883728027e-01
3.865450439453125000e+03 9.753664135932922363e-01
3.866340576171875000e+03 9.739468693733215332e-01
3.867230957031250000e+03 9.666799306869506836e-01
3.868121582031250000e+03 9.690403938293457031e-01
3.869012207031250000e+03 9.892212748527526855e-01
3.869903320312500000e+03 9.884348511695861816e-01
3.870794433593750000e+03 1.004308700561523438e+00
3.871685791015625000e+03 9.921458959579467773e-01
3.872577392578125000e+03 9.711533188819885254e-01
3.873469238281250000e+03 9.488199353218078613e-01
3.874361328125000000e+03 9.538083076477050781e-01
3.875253417968750000e+03 9.554380178451538086e-01
3.876145751953125000e+03 9.387384057044982910e-01
3.877038574218750000e+03 9.197967648506164551e-01
3.877931396484375000e+03 8.951410651206970215e-01
3.878824218750000000e+03 8.922617435455322266e-01
3.879717529296875000e+03 8.761128187179565430e-01
3.880611083984375000e+03 8.679767251014709473e-01
3.881504638671875000e+03 8.710961341857910156e-01
3.882398437500000000e+03 8.295506238937377930e-01
3.883292480468750000e+03 7.569618821144104004e-01
3.884186767578125000e+03 7.411418557167053223e-01
3.885081298828125000e+03 7.146703004837036133e-01
3.885976074218750000e+03 6.675643324851989746e-01
3.886870849609375000e+03 6.118525862693786621e-01
3.887765869140625000e+03 5.554202795028686523e-01
3.888661132812500000e+03 5.032382011413574219e-01
3.889556640625000000e+03 4.393692314624786377e-01
3.890452392578125000e+03 4.312336742877960205e-01
3.891348388671875000e+03 4.545718729496002197e-01
3.892244384765625000e+03 4.931373596191406250e-01
3.893140869140625000e+03 5.445671677589416504e-01
3.894037353515625000e+03 6.043155789375305176e-01
3.894934082031250000e+03 6.379934549331665039e-01
3.895831054687500000e+03 7.043250203132629395e-01
3.896728271484375000e+03 7.587709426879882812e-01
3.897625488281250000e+03 7.872199416160583496e-01
3.898523193359375000e+03 8.302727341651916504e-01
3.899420898437500000e+03 8.405051827430725098e-01
3.900318847656250000e+03 8.604233264923095703e-01
3.901217041015625000e+03 8.701648116111755371e-01
3.902115478515625000e+03 9.027839899063110352e-01
3.903013916015625000e+03 9.223408102989196777e-01
3.903912841796875000e+03 9.231761693954467773e-01
3.904811767578125000e+03 9.399237632751464844e-01
3.905710937500000000e+03 9.390909671783447266e-01
3.906610595703125000e+03 9.333893060684204102e-01
3.907510009765625000e+03 9.472729563713073730e-01
3.908409912109375000e+03 9.525288939476013184e-01
3.909310058593750000e+03 9.892924427986145020e-01
3.910210205078125000e+03 9.601985812187194824e-01
3.911110839843750000e+03 9.793847799301147461e-01
3.912011474609375000e+03 9.868142604827880859e-01
3.912912353515625000e+03 9.798353910446166992e-01
3.913813476562500000e+03 9.846143126487731934e-01
3.914714599609375000e+03 9.948677420616149902e-01
3.915616210937500000e+03 9.547058343887329102e-01
3.916517822265625000e+03 9.945712685585021973e-01
3.917419677734375000e+03 9.853603839874267578e-01
3.918321777343750000e+03 9.987172484397888184e-01
3.919224121093750000e+03 1.000893235206604004e+00
3.920126708984375000e+03 9.881877899169921875e-01
3.921029541015625000e+03 9.895763397216796875e-01
3.921932373046875000e+03 9.677637219429016113e-01
3.922835693359375000e+03 1.028096795082092285e+00
3.923739013671875000e+03 9.822886586189270020e-01
3.924642578125000000e+03 1.010698437690734863e+00
3.925546386718750000e+03 9.873353838920593262e-01
3.926450439453125000e+03 1.031358718872070312e+00
3.927354492187500000e+03 9.991600513458251953e-01
3.928259033203125000e+03 1.004492163658142090e+00
3.929163574218750000e+03 9.996067881584167480e-01
3.930068359375000000e+03 9.867365956306457520e-01
3.930973388671875000e+03 9.976751208305358887e-01
3.931878662109375000e+03 9.802130460739135742e-01
3.932784179687500000e+03 9.611995816230773926e-01
3.933689697265625000e+03 9.222205281257629395e-01
3.934595703125000000e+03 9.014438390731811523e-01
3.935501708984375000e+03 9.184462428092956543e-01
3.936407958984375000e+03 9.396888613700866699e-01
3.937314453125000000e+03 9.614573717117309570e-01
3.938221191406250000e+03 1.000949740409851074e+00
3.939128173828125000e+03 1.013055205345153809e+00
3.940035400390625000e+03 1.023333430290222168e+00
3.940942626953125000e+03 1.031392216682434082e+00
3.941850097656250000e+03 1.033545136451721191e+00
3.942757812500000000e+03 1.021518588066101074e+00
3.943665771484375000e+03 1.038461208343505859e+00
3.944573974609375000e+03 1.044400453567504883e+00
3.945482421875000000e+03 1.022087216377258301e+00
3.946391113281250000e+03 1.031802892684936523e+00
3.947299804687500000e+03 1.022706985473632812e+00
3.948208740234375000e+03 9.931492209434509277e-01
3.949117919921875000e+03 9.918987751007080078e-01
3.950027343750000000e+03 9.805368781089782715e-01
3.950937011718750000e+03 9.889773726463317871e-01
3.951846923828125000e+03 9.746003150939941406e-01
3.952756835937500000e+03 9.601482152938842773e-01
3.953667236328125000e+03 9.767138361930847168e-01
3.954577636718750000e+03 9.576374292373657227e-01
3.955488281250000000e+03 9.194399714469909668e-01
3.956399169921875000e+03 1.050552487373352051e+00
3.957310302734375000e+03 1.043103337287902832e+00
3.958221679687500000e+03 9.146291017532348633e-01
3.959133300781250000e+03 9.322168231010437012e-01
3.960044921875000000e+03 9.175665378570556641e-01
3.960956787109375000e+03 8.635232448577880859e-01
3.961868896484375000e+03 8.663013577461242676e-01
3.962781250000000000e+03 8.507049679756164551e-01
3.963693847656250000e+03 7.864579558372497559e-01
3.964606689453125000e+03 7.840698957443237305e-01
3.965519775390625000e+03 7.490061521530151367e-01
3.966432861328125000e+03 6.851270794868469238e-01
3.967346191406250000e+03 6.386143565177917480e-01
3.968260009765625000e+03 5.704202651977539062e-01
3.969173828125000000e+03 4.914702773094177246e-01
3.970087890625000000e+03 4.457920789718627930e-01
3.971001953125000000e+03 4.300781786441802979e-01
3.971916503906250000e+03 4.360565245151519775e-01
3.972831298828125000e+03 4.663015604019165039e-01
3.973746093750000000e+03 5.156617760658264160e-01
3.974661132812500000e+03 5.783249139785766602e-01
3.975576416015625000e+03 6.523337960243225098e-01
3.976491943359375000e+03 6.837831735610961914e-01
3.977407714843750000e+03 7.319765686988830566e-01
3.978323730468750000e+03 7.655985355377197266e-01
3.979239746093750000e+03 7.952226996421813965e-01
3.980156250000000000e+03 8.251958489418029785e-01
3.981072753906250000e+03 8.598045706748962402e-01
3.981989501953125000e+03 8.607310652732849121e-01
3.982906494140625000e+03 9.027366638183593750e-01
3.983823730468750000e+03 9.053698778152465820e-01
3.984741210937500000e+03 8.911975026130676270e-01
3.985658691406250000e+03 9.307070374488830566e-01
3.986576660156250000e+03 9.124196767807006836e-01
3.987494628906250000e+03 9.587247967720031738e-01
3.988412841796875000e+03 9.506792426109313965e-01
3.989331298828125000e+03 9.353975653648376465e-01
3.990250000000000000e+03 9.861857295036315918e-01
3.991168945312500000e+03 9.524400234222412109e-01
3.992088134765625000e+03 9.808735847473144531e-01
3.993007324218750000e+03 9.804892539978027344e-01
3.993927001953125000e+03 9.765578508377075195e-01
3.994846679687500000e+03 9.778841137886047363e-01
3.995766601562500000e+03 9.637483358383178711e-01
3.996686767578125000e+03 9.874455332756042480e-01
3.997607177734375000e+03 1.000474095344543457e+00
3.998527832031250000e+03 9.822297692298889160e-01
3.999448486328125000e+03 9.647718667984008789e-01
4.000369628906250000e+03 9.889466166496276855e-01
4.001290771484375000e+03 9.676876664161682129e-01
4.002212158203125000e+03 9.958386421203613281e-01
4.003133789062500000e+03 9.872014522552490234e-01
4.004055664062500000e+03 9.851946830749511719e-01
4.004977783203125000e+03 9.844884276390075684e-01
4.005900146484375000e+03 9.923392534255981445e-01
4.006822509765625000e+03 9.809824824333190918e-01
4.007745361328125000e+03 9.628579020500183105e-01
4.008668212890625000e+03 9.756540656089782715e-01
4.009591308593750000e+03 9.715212583541870117e-01
4.010514648437500000e+03 9.637105464935302734e-01
4.011438232421875000e+03 9.601032733917236328e-01
4.012362060546875000e+03 9.590161442756652832e-01
4.013286132812500000e+03 9.577082991600036621e-01
4.014210205078125000e+03 9.666814208030700684e-01
4.015134521484375000e+03 9.622511863708496094e-01
4.016059326171875000e+03 9.705064296722412109e-01
4.016984130859375000e+03 1.013898015022277832e+00
4.017909179687500000e+03 9.985688328742980957e-01
4.018834472656250000e+03 9.890418648719787598e-01
4.019759765625000000e+03 9.805572032928466797e-01
4.020685546875000000e+03 9.696336388587951660e-01
4.021611572265625000e+03 9.868888258934020996e-01
4.022537597656250000e+03 9.784030318260192871e-01
4.023463867187500000e+03 9.622788429260253906e-01
4.024390380859375000e+03 9.599325060844421387e-01
4.025317138671875000e+03 9.429222345352172852e-01
4.026244140625000000e+03 9.340786933898925781e-01
4.027171386718750000e+03 9.136488437652587891e-01
4.028098876953125000e+03 9.184851050376892090e-01
4.029026367187500000e+03 9.357094764709472656e-01
4.029954101562500000e+03 9.267442822456359863e-01
4.030882324218750000e+03 9.460576176643371582e-01
4.031810546875000000e+03 9.526627063751220703e-01
4.032739013671875000e+03 9.875915050506591797e-01
4.033667724609375000e+03 9.737854599952697754e-01
4.034596435546875000e+03 9.721403717994689941e-01
4.035525634765625000e+03 9.665330648422241211e-01
4.036455078125000000e+03 9.689496159553527832e-01
4.037384521484375000e+03 9.711978435516357422e-01
4.038314208984375000e+03 9.773828387260437012e-01
4.039244140625000000e+03 9.855052828788757324e-01
4.040174316406250000e+03 9.733337759971618652e-01
4.041104736328125000e+03 9.691163897514343262e-01
4.042035400390625000e+03 9.700743556022644043e-01
4.042966308593750000e+03 9.750752449035644531e-01
4.043897216796875000e+03 9.598667025566101074e-01
4.044828613281250000e+03 9.489715099334716797e-01
4.045760009765625000e+03 9.496989250183105469e-01
4.046691650390625000e+03 9.466726779937744141e-01
4.047623535156250000e+03 9.575481414794921875e-01
4.048555664062500000e+03 9.684796333312988281e-01
4.049488037109375000e+03 9.887857437133789062e-01
4.050420410156250000e+03 9.844053387641906738e-01
4.051353271484375000e+03 9.746485948562622070e-01
4.052286132812500000e+03 9.624065756797790527e-01
4.053219482421875000e+03 9.565218687057495117e-01
4.054152832031250000e+03 9.707738757133483887e-01
4.055086425781250000e+03 9.600908756256103516e-01
4.056020263671875000e+03 9.597731232643127441e-01
4.056954345703125000e+03 9.705553054809570312e-01
4.057888427734375000e+03 9.625205993652343750e-01
4.058822998046875000e+03 9.542127251625061035e-01
4.059757568359375000e+03 9.583328962326049805e-01
4.060692626953125000e+03 9.640136957168579102e-01
4.061627685546875000e+03 9.655876755714416504e-01
4.062562988281250000e+03 9.681584239006042480e-01
4.063498535156250000e+03 9.650346040725708008e-01
4.064434326171875000e+03 9.713683128356933594e-01
4.065370361328125000e+03 9.557532668113708496e-01
4.066306396484375000e+03 9.798056483268737793e-01
4.067242919921875000e+03 1.009751319885253906e+00
4.068179443359375000e+03 9.825395941734313965e-01
4.069116455078125000e+03 9.923331737518310547e-01
4.070053466796875000e+03 9.943403005599975586e-01
4.070990722656250000e+03 9.995210766792297363e-01
4.071928222656250000e+03 9.938853979110717773e-01
4.072865966796875000e+03 9.768601655960083008e-01
4.073803710937500000e+03 9.783668518066406250e-01
4.074741943359375000e+03 9.602437019348144531e-01
4.075680419921875000e+03 9.594337344169616699e-01
4.076618896484375000e+03 9.542905688285827637e-01
4.077557617187500000e+03 9.479282498359680176e-01
4.078496582031250000e+03 9.626150131225585938e-01
4.079435791015625000e+03 9.651786088943481445e-01
4.080375244140625000e+03 9.635484218597412109e-01
4.081314941406250000e+03 9.507177472114562988e-01
4.082254882812500000e+03 9.574686884880065918e-01
4.083194824218750000e+03 9.584167003631591797e-01
4.084135253906250000e+03 9.540473222732543945e-01
4.085075683593750000e+03 9.575794935226440430e-01
4.086016357421875000e+03 9.738601446151733398e-01
4.086957519531250000e+03 9.355396032333374023e-01
4.087898681640625000e+03 9.438153505325317383e-01
4.088839843750000000e+03 9.032601714134216309e-01
4.089781494140625000e+03 9.302698969841003418e-01
4.090723388671875000e+03 9.100653529167175293e-01
4.091665283203125000e+03 8.830623626708984375e-01
4.092607666015625000e+03 8.884632587432861328e-01
4.093550048828125000e+03 8.641472458839416504e-01
4.094492675781250000e+03 8.248314261436462402e-01
4.095435791015625000e+03 7.867462635040283203e-01
4.096378906250000000e+03 7.671799063682556152e-01
4.097322265625000000e+03 7.425416111946105957e-01
4.098265625000000000e+03 6.756037473678588867e-01
4.099209472656250000e+03 6.409169435501098633e-01
4.100153320312500000e+03 5.673916339874267578e-01
4.101097656250000000e+03 5.310971736907958984e-01
4.102041992187500000e+03 4.591707885265350342e-01
4.102986816406250000e+03 4.559063017368316650e-01
4.103931640625000000e+03 4.436629414558410645e-01
4.104876464843750000e+03 4.946593642234802246e-01
4.105821777343750000e+03 5.724292993545532227e-01
4.106767578125000000e+03 6.010175347328186035e-01
4.107713378906250000e+03 6.492850184440612793e-01
4.108659179687500000e+03 7.172411680221557617e-01
4.109605468750000000e+03 7.652733922004699707e-01
4.110551757812500000e+03 7.821403741836547852e-01
4.111498046875000000e+03 8.112134337425231934e-01
4.112445312500000000e+03 8.450385332107543945e-01
4.113392089843750000e+03 8.567170500755310059e-01
4.114339355468750000e+03 8.907158374786376953e-01
4.115286621093750000e+03 9.030387997627258301e-01
4.116234375000000000e+03 9.166644215583801270e-01
4.117182617187500000e+03 9.338610172271728516e-01
4.118130371093750000e+03 9.383906722068786621e-01
4.119079101562500000e+03 9.533307552337646484e-01
4.120027343750000000e+03 9.586026072502136230e-01
4.120976074218750000e+03 9.610857367515563965e-01
4.121925292968750000e+03 9.612510204315185547e-01
4.122874511718750000e+03 9.719088673591613770e-01
4.123823730468750000e+03 1.000765085220336914e+00
4.124773437500000000e+03 9.919444918632507324e-01
4.125723632812500000e+03 1.001047849655151367e+00
4.126673339843750000e+03 9.915887713432312012e-01
4.127624023437500000e+03 9.841068387031555176e-01
4.128574218750000000e+03 9.791026711463928223e-01
4.129524902343750000e+03 9.549345374107360840e-01
4.130476074218750000e+03 9.508622288703918457e-01
4.131427246093750000e+03 9.512683749198913574e-01
4.132378906250000000e+03 9.578968882560729980e-01
4.133330078125000000e+03 9.741772413253784180e-01
4.134282226562500000e+03 1.002058982849121094e+00
4.135234375000000000e+03 1.008826494216918945e+00
4.136186523437500000e+03 1.000970363616943359e+00
4.137139160156250000e+03 9.930734634399414062e-01
4.138091796875000000e+03 9.968516230583190918e-01
4.139044433593750000e+03 9.980597496032714844e-01
4.139998046875000000e+03 1.001739263534545898e+00
4.140951171875000000e+03 9.977219700813293457e-01
4.141904785156250000e+03 9.871875047683715820e-01
4.142858398437500000e+03 9.917224049568176270e-01
4.143812500000000000e+03 9.751483201980590820e-01
4.144767089843750000e+03 9.796230792999267578e-01
4.145721191406250000e+03 9.757142066955566406e-01
4.146676269531250000e+03 9.618252515792846680e-01
4.147630859375000000e+03 1.000137329101562500e+00
4.148585937500000000e+03 9.985848665237426758e-01
4.149541503906250000e+03 9.924874901771545410e-01
4.150497070312500000e+03 1.002967596054077148e+00
4.151452636718750000e+03 1.016876339912414551e+00
4.152408691406250000e+03 9.989586472511291504e-01
4.153365234375000000e+03 1.003018975257873535e+00
4.154321777343750000e+03 9.829704165458679199e-01
4.155278320312500000e+03 9.865447282791137695e-01
4.156235351562500000e+03 9.890459179878234863e-01
4.157192382812500000e+03 9.656147360801696777e-01
4.158149414062500000e+03 1.013776779174804688e+00
4.159106933593750000e+03 1.002344012260437012e+00
4.160064941406250000e+03 1.014878034591674805e+00
4.161022949218750000e+03 9.927260875701904297e-01
4.161980957031250000e+03 1.002572774887084961e+00
4.162939453125000000e+03 9.917281270027160645e-01
4.163898437500000000e+03 1.012560725212097168e+00
4.164856933593750000e+03 9.955359697341918945e-01
4.165816406250000000e+03 9.874449968338012695e-01
4.166775390625000000e+03 9.765714406967163086e-01
4.167735351562500000e+03 9.899976253509521484e-01
4.168694824218750000e+03 9.934275746345520020e-01
4.169654785156250000e+03 1.002619743347167969e+00
4.170615234375000000e+03 9.935542345046997070e-01
4.171575683593750000e+03 9.629324078559875488e-01
4.172536132812500000e+03 9.835005998611450195e-01
4.173497070312500000e+03 9.631823301315307617e-01
4.174458007812500000e+03 9.676413536071777344e-01
4.175419433593750000e+03 9.552603960037231445e-01
4.176380859375000000e+03 9.680392742156982422e-01
4.177342773437500000e+03 9.745318293571472168e-01
4.178304687500000000e+03 9.745725989341735840e-01
4.179267089843750000e+03 9.548901319503784180e-01
4.180229492187500000e+03 9.397083520889282227e-01
4.181191894531250000e+03 9.494280219078063965e-01
4.182154785156250000e+03 9.818137288093566895e-01
4.183118164062500000e+03 9.883317947387695312e-01
4.184081054687500000e+03 9.830922484397888184e-01
4.185044921875000000e+03 9.546070098876953125e-01
4.186008789062500000e+03 1.000850915908813477e+00
4.186972656250000000e+03 9.754633903503417969e-01
4.187936523437500000e+03 9.634488224983215332e-01
4.188901367187500000e+03 9.560633897781372070e-01
4.189865722656250000e+03 9.635196328163146973e-01
4.190830566406250000e+03 9.892802238464355469e-01
4.191795898437500000e+03 9.809272289276123047e-01
4.192761230468750000e+03 9.739460945129394531e-01
4.193726562500000000e+03 9.759865999221801758e-01
4.194692382812500000e+03 9.643162488937377930e-01
4.195658203125000000e+03 9.714696407318115234e-01
4.196624511718750000e+03 9.786090850830078125e-01
4.197590820312500000e+03 9.672599434852600098e-01
4.198557617187500000e+03 9.590307474136352539e-01
4.199524414062500000e+03 9.630399346351623535e-01
4.200491699218750000e+03 9.503635764122009277e-01
4.201458984375000000e+03 9.474651217460632324e-01
4.202426269531250000e+03 9.607442021369934082e-01
4.203394042968750000e+03 9.690067172050476074e-01
4.204362304687500000e+03 9.702427387237548828e-01
4.205330078125000000e+03 9.654533267021179199e-01
4.206298828125000000e+03 9.475740194320678711e-01
4.207267578125000000e+03 9.385482072830200195e-01
4.208236328125000000e+03 9.500782489776611328e-01
4.209205566406250000e+03 9.629854559898376465e-01
4.210174804687500000e+03 9.827307462692260742e-01
4.211144042968750000e+03 9.830918312072753906e-01
4.212113769531250000e+03 9.772389531135559082e-01
4.213083984375000000e+03 9.835630059242248535e-01
4.214054199218750000e+03 9.776474237442016602e-01
4.215024414062500000e+03 9.789569377899169922e-01
4.215995117187500000e+03 9.830372929573059082e-01
4.216966308593750000e+03 9.663423895835876465e-01
4.217937011718750000e+03 9.782182574272155762e-01
4.218908691406250000e+03 9.924249053001403809e-01
4.219879882812500000e+03 9.849222898483276367e-01
4.220852050781250000e+03 9.747332930564880371e-01
4.221823730468750000e+03 9.761273264884948730e-01
4.222795898437500000e+03 9.850972294807434082e-01
4.223768554687500000e+03 9.789764285087585449e-01
4.224741210937500000e+03 9.833528995513916016e-01
4.225713867187500000e+03 9.782994985580444336e-01
4.226687011718750000e+03 9.883518815040588379e-01
4.227660644531250000e+03 9.790643453598022461e-01
4.228634277343750000e+03 9.869094491004943848e-01
4.229607910156250000e+03 9.957058429718017578e-01
4.230582031250000000e+03 1.004073381423950195e+00
4.231556152343750000e+03 1.009959936141967773e+00
4.232530761718750000e+03 9.894903302192687988e-01
4.233505371093750000e+03 9.835425019264221191e-01
4.234480468750000000e+03 9.652428030967712402e-01
4.235455566406250000e+03 9.771799445152282715e-01
4.236430664062500000e+03 9.805686473846435547e-01
4.237406250000000000e+03 1.008341789245605469e+00
4.238382324218750000e+03 9.844202995300292969e-01
4.239358398437500000e+03 9.604988694190979004e-01
4.240334472656250000e+03 9.625505805015563965e-01
4.241311035156250000e+03 9.669411182403564453e-01
4.242287597656250000e+03 9.517679810523986816e-01
4.243264648437500000e+03 9.464050531387329102e-01
4.244241699218750000e+03 9.549916386604309082e-01
4.245219238281250000e+03 9.680449366569519043e-01
4.246196777343750000e+03 9.750897884368896484e-01
4.247174804687500000e+03 9.466577768325805664e-01
4.248152832031250000e+03 9.702013731002807617e-01
4.249130859375000000e+03 9.678437709808349609e-01
4.250109375000000000e+03 9.765977859497070312e-01
4.251088378906250000e+03 9.741308689117431641e-01
4.252066894531250000e+03 9.498396515846252441e-01
4.253046386718750000e+03 9.424511194229125977e-01
4.254025878906250000e+03 9.449264407157897949e-01
4.255005371093750000e+03 9.411938786506652832e-01
4.255985351562500000e+03 9.619523286819458008e-01
4.256965332031250000e+03 9.712183475494384766e-01
4.257945800781250000e+03 9.710483551025390625e-01
4.258926269531250000e+03 9.915114641189575195e-01
4.259906738281250000e+03 9.916669726371765137e-01
4.260887695312500000e+03 9.791079163551330566e-01
4.261869140625000000e+03 9.730719327926635742e-01
4.262850585937500000e+03 9.796066284179687500e-01
4.263832031250000000e+03 9.570451974868774414e-01
4.264813964843750000e+03 9.880172610282897949e-01
4.265796386718750000e+03 9.702100157737731934e-01
4.266778808593750000e+03 9.935428500175476074e-01
4.267761230468750000e+03 9.784529209136962891e-01
4.268744140625000000e+03 9.841686487197875977e-01
4.269727050781250000e+03 9.769034385681152344e-01
4.270710449218750000e+03 9.812891483306884766e-01
4.271693847656250000e+03 9.907457232475280762e-01
4.272677246093750000e+03 1.003921270370483398e+00
4.273661621093750000e+03 9.984935522079467773e-01
4.274645507812500000e+03 9.907758235931396484e-01
4.275629882812500000e+03 1.009289979934692383e+00
4.276614746093750000e+03 9.877585172653198242e-01
4.277599609375000000e+03 9.959914684295654297e-01
4.278584472656250000e+03 9.883262515068054199e-01
4.279569824218750000e+03 9.817844629287719727e-01
4.280555175781250000e+03 9.738746881484985352e-01
4.281541015625000000e+03 9.764690399169921875e-01
4.282526855468750000e+03 9.723252654075622559e-01
4.283513183593750000e+03 9.623062014579772949e-01
4.284499511718750000e+03 9.601770043373107910e-01
4.285486328125000000e+03 9.790256023406982422e-01
4.286473144531250000e+03 9.868494272232055664e-01
4.287460449218750000e+03 9.734907746315002441e-01
4.288447753906250000e+03 9.893170595169067383e-01
4.289435058593750000e+03 9.882749915122985840e-01
4.290422851562500000e+03 9.663555026054382324e-01
4.291411132812500000e+03 9.903466701507568359e-01
4.292399414062500000e+03 9.691724181175231934e-01
4.293387695312500000e+03 9.795215725898742676e-01
4.294376464843750000e+03 9.830861091613769531e-01
4.295365234375000000e+03 9.773632884025573730e-01
4.296354492187500000e+03 9.900537133216857910e-01
4.297343750000000000e+03 9.948214888572692871e-01
4.298333496093750000e+03 9.902163147926330566e-01
4.299323242187500000e+03 9.793012142181396484e-01
4.300313476562500000e+03 9.807758331298828125e-01
4.301303710937500000e+03 9.697821736335754395e-01
4.302294433593750000e+03 9.709129333496093750e-01
4.303285156250000000e+03 9.799816012382507324e-01
4.304275878906250000e+03 9.733508825302124023e-01
4.305267089843750000e+03 9.844485521316528320e-01
4.306258789062500000e+03 9.888529777526855469e-01
4.307250488281250000e+03 1.004650354385375977e+00
4.308242187500000000e+03 9.995795488357543945e-01
4.309234375000000000e+03 9.912860393524169922e-01
4.310226562500000000e+03 9.964441061019897461e-01
4.311219238281250000e+03 9.850843548774719238e-01
4.312211914062500000e+03 9.902596473693847656e-01
4.313205078125000000e+03 9.837880730628967285e-01
4.314198242187500000e+03 9.835193157196044922e-01
4.315191894531250000e+03 9.811964035034179688e-01
4.316185546875000000e+03 9.721993207931518555e-01
4.317179687500000000e+03 9.585021734237670898e-01
4.318173828125000000e+03 9.711306691169738770e-01
4.319167968750000000e+03 9.640057086944580078e-01
4.320162597656250000e+03 9.669178128242492676e-01
4.321157714843750000e+03 9.693787693977355957e-01
4.322152832031250000e+03 9.632883071899414062e-01
4.323147949218750000e+03 9.815168380737304688e-01
4.324143554687500000e+03 9.620400071144104004e-01
4.325139648437500000e+03 9.389651417732238770e-01
4.326135253906250000e+03 9.330657720565795898e-01
4.327131835937500000e+03 9.050697684288024902e-01
4.328127929687500000e+03 9.069683551788330078e-01
4.329125000000000000e+03 8.924670815467834473e-01
4.330121582031250000e+03 8.855671286582946777e-01
4.331119140625000000e+03 8.589630722999572754e-01
4.332116210937500000e+03 8.628070950508117676e-01
4.333113769531250000e+03 8.180846571922302246e-01
4.334111816406250000e+03 8.255960941314697266e-01
4.335109863281250000e+03 7.720577716827392578e-01
4.336108398437500000e+03 7.293710708618164062e-01
4.337106933593750000e+03 7.009035348892211914e-01
4.338105468750000000e+03 6.533117294311523438e-01
4.339104492187500000e+03 5.934754014015197754e-01
4.340103515625000000e+03 5.111371874809265137e-01
4.341103027343750000e+03 4.568379819393157959e-01
4.342103027343750000e+03 4.396129548549652100e-01
4.343103027343750000e+03 4.637100398540496826e-01
4.344103027343750000e+03 5.187091231346130371e-01
4.345103515625000000e+03 5.944961309432983398e-01
4.346104003906250000e+03 6.409668326377868652e-01
4.347104980468750000e+03 6.709998250007629395e-01
4.348105957031250000e+03 7.247661352157592773e-01
4.349107421875000000e+03 7.679854035377502441e-01
4.350108886718750000e+03 8.040734529495239258e-01
4.351110351562500000e+03 8.352021574974060059e-01
4.352112304687500000e+03 8.450911641120910645e-01
4.353114746093750000e+03 8.717551827430725098e-01
4.354117187500000000e+03 8.733328580856323242e-01
4.355119628906250000e+03 8.919023275375366211e-01
4.356122558593750000e+03 9.124020338058471680e-01
4.357125976562500000e+03 9.146508574485778809e-01
4.358129394531250000e+03 9.310817718505859375e-01
4.359132812500000000e+03 9.348595738410949707e-01
4.360136718750000000e+03 9.453995227813720703e-01
4.361140625000000000e+03 9.640376567840576172e-01
4.362145019531250000e+03 9.736610651016235352e-01
4.363149902343750000e+03 9.684505462646484375e-01
4.364154296875000000e+03 9.823372960090637207e-01
4.365159667968750000e+03 9.835176467895507812e-01
4.366164550781250000e+03 9.673898220062255859e-01
4.367169921875000000e+03 9.797452688217163086e-01
4.368175781250000000e+03 1.001709342002868652e+00
4.369181640625000000e+03 9.842404723167419434e-01
4.370187988281250000e+03 9.982643127441406250e-01
4.371194335937500000e+03 9.886292219161987305e-01
4.372200683593750000e+03 9.968221187591552734e-01
4.373208007812500000e+03 1.001139044761657715e+00
4.374214843750000000e+03 1.006713390350341797e+00
4.375222167968750000e+03 9.968841671943664551e-01
4.376229492187500000e+03 9.955175518989562988e-01
4.377237304687500000e+03 9.861789941787719727e-01
4.378245605468750000e+03 1.011902213096618652e+00
4.379253906250000000e+03 1.003679990768432617e+00
4.380262207031250000e+03 9.875469803810119629e-01
4.381270996093750000e+03 9.947052001953125000e-01
4.382279785156250000e+03 9.982773065567016602e-01
4.383289062500000000e+03 1.003683805465698242e+00
4.384298339843750000e+03 9.841017127037048340e-01
4.385308105468750000e+03 9.846895337104797363e-01
4.386317871093750000e+03 9.729642868041992188e-01
4.387328125000000000e+03 9.598205089569091797e-01
4.388338378906250000e+03 9.639398455619812012e-01
4.389349121093750000e+03 9.678105115890502930e-01
4.390359863281250000e+03 9.574639797210693359e-01
4.391370605468750000e+03 9.673987030982971191e-01
4.392382324218750000e+03 9.807013869285583496e-01
4.393393554687500000e+03 9.850697517395019531e-01
4.394405273437500000e+03 9.889357089996337891e-01
4.395417480468750000e+03 9.895321130752563477e-01
4.396429687500000000e+03 9.833233952522277832e-01
4.397441894531250000e+03 9.828158020973205566e-01
4.398454589843750000e+03 9.866643548011779785e-01
4.399467285156250000e+03 9.899494647979736328e-01
4.400480468750000000e+03 1.007632732391357422e+00
4.401494140625000000e+03 1.006597757339477539e+00
4.402507812500000000e+03 9.985954761505126953e-01
4.403521484375000000e+03 1.006204009056091309e+00
4.404535644531250000e+03 9.919307231903076172e-01
4.405549804687500000e+03 9.863239526748657227e-01
4.406564453125000000e+03 9.935228228569030762e-01
4.407579101562500000e+03 9.847960472106933594e-01
4.408594238281250000e+03 9.895754456520080566e-01
4.409609375000000000e+03 9.997891783714294434e-01
4.410625000000000000e+03 9.971218705177307129e-01
4.411640625000000000e+03 1.002374291419982910e+00
4.412656250000000000e+03 1.000961899757385254e+00
4.413672363281250000e+03 9.976289868354797363e-01
4.414688964843750000e+03 9.874333143234252930e-01
4.415705566406250000e+03 9.963194131851196289e-01
4.416722656250000000e+03 9.887836575508117676e-01
4.417739746093750000e+03 9.767267107963562012e-01
4.418756835937500000e+03 9.851265549659729004e-01
4.419774414062500000e+03 9.798846244812011719e-01
4.420792480468750000e+03 9.756223559379577637e-01
4.421810546875000000e+03 9.710146188735961914e-01
4.422828613281250000e+03 9.759870767593383789e-01
4.423847167968750000e+03 9.861873984336853027e-01
4.424865722656250000e+03 9.912889599800109863e-01
4.425884765625000000e+03 9.958499670028686523e-01
4.426904296875000000e+03 9.826427698135375977e-01
4.427923339843750000e+03 9.824730753898620605e-01
4.428943359375000000e+03 9.711852669715881348e-01
4.429962890625000000e+03 9.768797755241394043e-01
4.430983398437500000e+03 9.793336987495422363e-01
4.432003906250000000e+03 9.757609367370605469e-01
4.433024414062500000e+03 9.704951047897338867e-01
4.434044921875000000e+03 9.577433466911315918e-01
4.435066406250000000e+03 9.697192311286926270e-01
4.436087402343750000e+03 9.569338560104370117e-01
4.437109375000000000e+03 9.715483784675598145e-01
4.438130859375000000e+03 9.736130833625793457e-01
4.439152832031250000e+03 9.709771275520324707e-01
4.440175292968750000e+03 9.917859435081481934e-01
4.441197753906250000e+03 9.876105189323425293e-01
4.442220703125000000e+03 9.770701527595520020e-01
4.443243652343750000e+03 9.737535715103149414e-01
4.444266601562500000e+03 9.770095348358154297e-01
4.445290039062500000e+03 9.600004553794860840e-01
4.446313964843750000e+03 9.660041332244873047e-01
4.447337890625000000e+03 1.001750588417053223e+00
4.448361816406250000e+03 9.795231819152832031e-01
4.449386230468750000e+03 1.009177923202514648e+00
4.450411132812500000e+03 9.809284210205078125e-01
4.451435546875000000e+03 9.954243302345275879e-01
4.452460937500000000e+03 9.792839288711547852e-01
4.453486328125000000e+03 9.665542840957641602e-01
4.454511718750000000e+03 1.006855368614196777e+00
4.455537597656250000e+03 9.790642857551574707e-01
4.456563476562500000e+03 9.981238842010498047e-01
4.457589843750000000e+03 9.962921142578125000e-01
4.458616210937500000e+03 1.001804232597351074e+00
4.459643066406250000e+03 9.977434873580932617e-01
4.460669921875000000e+03 9.991247653961181641e-01
4.461697265625000000e+03 9.998009204864501953e-01
4.462724609375000000e+03 9.819133281707763672e-01
4.463752441406250000e+03 9.763560295104980469e-01
4.464780273437500000e+03 9.790018200874328613e-01
4.465808593750000000e+03 9.788603782653808594e-01
4.466836914062500000e+03 1.000260949134826660e+00
4.467865722656250000e+03 9.712577462196350098e-01
4.468894531250000000e+03 9.724664688110351562e-01
4.469923828125000000e+03 9.533557891845703125e-01
4.470953125000000000e+03 9.417279958724975586e-01
4.471982421875000000e+03 9.114919900894165039e-01
4.473012695312500000e+03 9.252622127532958984e-01
4.474042480468750000e+03 9.290981292724609375e-01
4.475072753906250000e+03 9.458513259887695312e-01
4.476103515625000000e+03 9.500388503074645996e-01
4.477134277343750000e+03 9.652434587478637695e-01
4.478165039062500000e+03 9.662278890609741211e-01
4.479196289062500000e+03 9.694526791572570801e-01
4.480228027343750000e+03 9.656816124916076660e-01
4.481259765625000000e+03 9.354718923568725586e-01
4.482291503906250000e+03 9.133183956146240234e-01
4.483323730468750000e+03 9.353479743003845215e-01
4.484356445312500000e+03 9.608922600746154785e-01
4.485389160156250000e+03 9.858707189559936523e-01
4.486421875000000000e+03 9.954085350036621094e-01
4.487455078125000000e+03 1.003284454345703125e+00
4.488488281250000000e+03 9.973103404045104980e-01
4.489521972656250000e+03 9.862980842590332031e-01
4.490556152343750000e+03 9.927281141281127930e-01
4.491589843750000000e+03 9.846504926681518555e-01
4.492624511718750000e+03 9.752519726753234863e-01
4.493659179687500000e+03 9.784864783287048340e-01
4.494693847656250000e+03 9.846538305282592773e-01
4.495729003906250000e+03 9.953970313072204590e-01
4.496764160156250000e+03 1.001812100410461426e+00
4.497799804687500000e+03 1.014501810073852539e+00
4.498835449218750000e+03 9.999452233314514160e-01
4.499871582031250000e+03 9.754137992858886719e-01
4.500907714843750000e+03 9.832754135131835938e-01
4.501944335937500000e+03 9.790742993354797363e-01
4.502980957031250000e+03 9.805345535278320312e-01
4.504018066406250000e+03 9.841434359550476074e-01
4.505055175781250000e+03 9.959598779678344727e-01
4.506092773437500000e+03 9.867529273033142090e-01
4.507130371093750000e+03 9.996607303619384766e-01
4.508167968750000000e+03 9.909785389900207520e-01
4.509206542968750000e+03 9.915003776550292969e-01
4.510244628906250000e+03 9.780417084693908691e-01
4.511283203125000000e+03 9.918860197067260742e-01
4.512322265625000000e+03 9.996216893196105957e-01
4.513361328125000000e+03 1.000889062881469727e+00
4.514400878906250000e+03 9.987878203392028809e-01
4.515440429687500000e+03 9.988673329353332520e-01
4.516479980468750000e+03 9.931100010871887207e-01
4.517520507812500000e+03 9.736914634704589844e-01
4.518560546875000000e+03 9.878975749015808105e-01
4.519601074218750000e+03 9.923372268676757812e-01
4.520642089843750000e+03 9.784312844276428223e-01
4.521683105468750000e+03 9.699159860610961914e-01
4.522724121093750000e+03 9.815146923065185547e-01
4.523765625000000000e+03 9.806106686592102051e-01
4.524807617187500000e+03 9.804456830024719238e-01
4.525849609375000000e+03 9.766891598701477051e-01
4.526891601562500000e+03 9.843959212303161621e-01
4.527934082031250000e+03 9.866898059844970703e-01
4.528977050781250000e+03 9.874128699302673340e-01
4.530020019531250000e+03 9.976827502250671387e-01
4.531062988281250000e+03 9.912102818489074707e-01
4.532106445312500000e+03 9.823377132415771484e-01
4.533150390625000000e+03 9.822540283203125000e-01
4.534194335937500000e+03 9.938111901283264160e-01
4.535238281250000000e+03 9.730799198150634766e-01
4.536282714843750000e+03 1.013501644134521484e+00
4.537327148437500000e+03 9.873356819152832031e-01
4.538372070312500000e+03 1.000205039978027344e+00
4.539417480468750000e+03 9.863910079002380371e-01
4.540462890625000000e+03 9.789034724235534668e-01
4.541508300781250000e+03 9.937826395034790039e-01
4.542554199218750000e+03 9.737642407417297363e-01
4.543600097656250000e+03 9.948666095733642578e-01
4.544646484375000000e+03 9.945517778396606445e-01
4.545692871093750000e+03 1.004987835884094238e+00
4.546739746093750000e+03 1.001696586608886719e+00
4.547787109375000000e+03 1.001549959182739258e+00
4.548834472656250000e+03 9.903702139854431152e-01
4.549881835937500000e+03 9.787130355834960938e-01
4.550929687500000000e+03 9.712229371070861816e-01
4.551977539062500000e+03 9.640696644783020020e-01
4.553025878906250000e+03 9.871276617050170898e-01
4.554074218750000000e+03 1.015021920204162598e+00
4.555123046875000000e+03 9.921533465385437012e-01
4.556171875000000000e+03 9.964480996131896973e-01
4.557221191406250000e+03 9.769414067268371582e-01
4.558270507812500000e+03 9.873910546302795410e-01
4.559320312500000000e+03 9.819176197052001953e-01
4.560370117187500000e+03 9.960967302322387695e-01
4.561420410156250000e+03 1.011414885520935059e+00
4.562470703125000000e+03 1.002480864524841309e+00
4.563521484375000000e+03 1.004929780960083008e+00
4.564572753906250000e+03 9.991620182991027832e-01
4.565623535156250000e+03 1.009912490844726562e+00
4.566675292968750000e+03 9.905246496200561523e-01
4.567726562500000000e+03 9.988844394683837891e-01
4.568778808593750000e+03 9.905789494514465332e-01
4.569830566406250000e+03 9.824748039245605469e-01
4.570883300781250000e+03 9.854574799537658691e-01
4.571935546875000000e+03 9.865387678146362305e-01
4.572988281250000000e+03 9.820877909660339355e-01
4.574041503906250000e+03 9.847576618194580078e-01
4.575094726562500000e+03 9.912362098693847656e-01
4.576148437500000000e+03 9.817568063735961914e-01
4.577202148437500000e+03 9.854713082313537598e-01
4.578256347656250000e+03 9.760602712631225586e-01
4.579310546875000000e+03 9.847509860992431641e-01
4.580365234375000000e+03 9.978176355361938477e-01
4.581419921875000000e+03 9.931020736694335938e-01
4.582475097656250000e+03 9.901146292686462402e-01
4.583530273437500000e+03 9.820598959922790527e-01
4.584585937500000000e+03 9.730256795883178711e-01
4.585641601562500000e+03 9.678050279617309570e-01
4.586697753906250000e+03 9.798788428306579590e-01
4.587753906250000000e+03 9.859887361526489258e-01
4.588810546875000000e+03 9.712679386138916016e-01
4.589867187500000000e+03 9.583926200866699219e-01
4.590924316406250000e+03 9.644340872764587402e-01
4.591981445312500000e+03 9.728928208351135254e-01
4.593038574218750000e+03 9.684952497482299805e-01
4.594096679687500000e+03 9.766984581947326660e-01
4.595154296875000000e+03 9.942446947097778320e-01
4.596212402343750000e+03 9.984039068222045898e-01
4.597270996093750000e+03 9.880819916725158691e-01
4.598329589843750000e+03 9.846106767654418945e-01
4.599388671875000000e+03 9.848001599311828613e-01
4.600447753906250000e+03 9.943219423294067383e-01
4.601507324218750000e+03 9.945119023323059082e-01
4.602566894531250000e+03 9.735239744186401367e-01
4.603626953125000000e+03 9.703838229179382324e-01
4.604687011718750000e+03 9.671241641044616699e-01
4.605747558593750000e+03 9.823745489120483398e-01
4.606808105468750000e+03 1.002355456352233887e+00
4.607868652343750000e+03 1.005385756492614746e+00
4.608930175781250000e+03 9.948798418045043945e-01
4.609991210937500000e+03 1.006286263465881348e+00
4.611052734375000000e+03 1.004601836204528809e+00
4.612114746093750000e+03 1.007935523986816406e+00
4.613176757812500000e+03 1.005109429359436035e+00
4.614239257812500000e+03 9.926548004150390625e-01
4.615301757812500000e+03 1.002695441246032715e+00
4.616364746093750000e+03 9.903068542480468750e-01
4.617427734375000000e+03 9.969250559806823730e-01
4.618491210937500000e+03 9.823715686798095703e-01
4.619554687500000000e+03 9.863740801811218262e-01
4.620618652343750000e+03 9.742079377174377441e-01
4.621682617187500000e+03 9.937633872032165527e-01
4.622747070312500000e+03 9.923951029777526855e-01
4.623811523437500000e+03 9.788380861282348633e-01
4.624875976562500000e+03 9.944764971733093262e-01
4.625941406250000000e+03 9.968761801719665527e-01
4.627006347656250000e+03 9.858843088150024414e-01
4.628072265625000000e+03 9.992742538452148438e-01
4.629137695312500000e+03 9.785835146903991699e-01
4.630203613281250000e+03 9.779223203659057617e-01
4.631270019531250000e+03 9.757996797561645508e-01
4.632336425781250000e+03 9.785587787628173828e-01
4.633403320312500000e+03 9.851475954055786133e-01
4.634470214843750000e+03 9.895969629287719727e-01
4.635537597656250000e+03 9.910801053047180176e-01
4.636604980468750000e+03 9.906065464019775391e-01
4.637672851562500000e+03 9.791938066482543945e-01
4.638740722656250000e+03 9.950335621833801270e-01
4.639809082031250000e+03 9.926399588584899902e-01
4.640877441406250000e+03 9.942357540130615234e-01
4.641946289062500000e+03 1.002404093742370605e+00
4.643015136718750000e+03 9.996856451034545898e-01
4.644084472656250000e+03 1.025477647781372070e+00
4.645153808593750000e+03 9.772791862487792969e-01
4.646223632812500000e+03 1.005337357521057129e+00
4.647293457031250000e+03 1.004495263099670410e+00
4.648363769531250000e+03 1.000978112220764160e+00
4.649434082031250000e+03 9.967256784439086914e-01
4.650504882812500000e+03 1.002371430397033691e+00
4.651575683593750000e+03 1.007807016372680664e+00
4.652646972656250000e+03 9.992680549621582031e-01
4.653718750000000000e+03 9.908618330955505371e-01
4.654790039062500000e+03 1.001598238945007324e+00
4.655862304687500000e+03 9.962708353996276855e-01
4.656934082031250000e+03 1.001018047332763672e+00
4.658006835937500000e+03 1.008472561836242676e+00
4.659079589843750000e+03 9.971047043800354004e-01
4.660152343750000000e+03 9.959163665771484375e-01
4.661225585937500000e+03 1.006212353706359863e+00
4.662298828125000000e+03 1.008657693862915039e+00
4.663372558593750000e+03 1.000338196754455566e+00
4.664446289062500000e+03 1.021955251693725586e+00
4.665520507812500000e+03 1.005864143371582031e+00
4.666595214843750000e+03 9.848629832267761230e-01
4.667669433593750000e+03 1.000831604003906250e+00
4.668744628906250000e+03 9.927843809127807617e-01
4.669819824218750000e+03 9.884721636772155762e-01
4.670895019531250000e+03 9.952156543731689453e-01
4.671970703125000000e+03 1.002668738365173340e+00
4.673046386718750000e+03 9.965290427207946777e-01
4.674122558593750000e+03 9.974737167358398438e-01
4.675199218750000000e+03 1.003028392791748047e+00
4.676275878906250000e+03 1.000920891761779785e+00
4.677352539062500000e+03 9.943205714225769043e-01
4.678429687500000000e+03 9.964900612831115723e-01
4.679507324218750000e+03 9.989743232727050781e-01
4.680584960937500000e+03 1.001791477203369141e+00
4.681662597656250000e+03 1.005099892616271973e+00
4.682740722656250000e+03 1.016492843627929688e+00
4.683818847656250000e+03 1.017997741699218750e+00
4.684897460937500000e+03 1.009735465049743652e+00
4.685976562500000000e+03 1.018878698348999023e+00
4.687055664062500000e+03 1.018947243690490723e+00
4.688135253906250000e+03 1.005612730979919434e+00
4.689214843750000000e+03 1.002296447753906250e+00
4.690294433593750000e+03 1.004475235939025879e+00
4.691374511718750000e+03 1.006582975387573242e+00
4.692455078125000000e+03 1.000782608985900879e+00
4.693535644531250000e+03 9.954670667648315430e-01
4.694616210937500000e+03 1.011003017425537109e+00
4.695697265625000000e+03 1.013468384742736816e+00
4.696778808593750000e+03 1.008853316307067871e+00
4.697860351562500000e+03 1.025782823562622070e+00
4.698942382812500000e+03 1.005635976791381836e+00
4.700024414062500000e+03 9.883965253829956055e-01
4.701106933593750000e+03 1.002446770668029785e+00
4.702189453125000000e+03 1.017619371414184570e+00
4.703271972656250000e+03 1.007094264030456543e+00
4.704355468750000000e+03 1.020996689796447754e+00
4.705438476562500000e+03 1.010970592498779297e+00
4.706521972656250000e+03 1.017920613288879395e+00
4.707605957031250000e+03 1.013470530509948730e+00
4.708689941406250000e+03 1.004048109054565430e+00
4.709774414062500000e+03 1.004541277885437012e+00
4.710858886718750000e+03 1.000090241432189941e+00
4.711943847656250000e+03 1.016743421554565430e+00
4.713028808593750000e+03 9.960982799530029297e-01
4.714114257812500000e+03 1.004983544349670410e+00
4.715199707031250000e+03 1.005698323249816895e+00
4.716285644531250000e+03 1.000097870826721191e+00
4.717372070312500000e+03 9.900425076484680176e-01
4.718458007812500000e+03 9.979911446571350098e-01
4.719544921875000000e+03 9.998991489410400391e-01
4.720631835937500000e+03 9.827441573143005371e-01
4.721718750000000000e+03 1.005045652389526367e+00
4.722806152343750000e+03 9.966470003128051758e-01
4.723893554687500000e+03 1.000931859016418457e+00
4.724981445312500000e+03 1.003293633460998535e+00
4.726069824218750000e+03 1.005599975585937500e+00
4.727157714843750000e+03 1.001817107200622559e+00
4.728246582031250000e+03 9.942779541015625000e-01
4.729335449218750000e+03 9.819946289062500000e-01
4.730424316406250000e+03 9.920576214790344238e-01
4.731513671875000000e+03 9.892145991325378418e-01
4.732603515625000000e+03 9.999317526817321777e-01
4.733693359375000000e+03 9.886394739151000977e-01
4.734783203125000000e+03 9.901869893074035645e-01
4.735873535156250000e+03 1.003775596618652344e+00
4.736964355468750000e+03 1.014603376388549805e+00
4.738055175781250000e+03 1.001831650733947754e+00
4.739146484375000000e+03 9.908143281936645508e-01
4.740237792968750000e+03 9.715586304664611816e-01
4.741329101562500000e+03 9.882257580757141113e-01
4.742420898437500000e+03 9.846501350402832031e-01
4.743513183593750000e+03 9.921959638595581055e-01
4.744605468750000000e+03 9.873037934303283691e-01
4.745698242187500000e+03 9.952219724655151367e-01
4.746791015625000000e+03 9.947240352630615234e-01
4.747884277343750000e+03 9.854224324226379395e-01
4.748977539062500000e+03 9.926438927650451660e-01
4.750071289062500000e+03 9.786682128906250000e-01
4.751165039062500000e+03 9.917806386947631836e-01
4.752259277343750000e+03 9.928193092346191406e-01
4.753353515625000000e+03 9.930749535560607910e-01
4.754448242187500000e+03 9.817345142364501953e-01
4.755542968750000000e+03 9.868949055671691895e-01
4.756638183593750000e+03 9.592713117599487305e-01
4.757733398437500000e+03 9.628741741180419922e-01
4.758829101562500000e+03 9.841649532318115234e-01
4.759924804687500000e+03 9.909554719924926758e-01
4.761020996093750000e+03 9.717099666595458984e-01
4.762117675781250000e+03 9.758102297782897949e-01
4.763214355468750000e+03 9.682509899139404297e-01
4.764311035156250000e+03 9.825811982154846191e-01
4.765408203125000000e+03 9.642667770385742188e-01
4.766505859375000000e+03 9.542451500892639160e-01
4.767603515625000000e+03 9.723910093307495117e-01
4.768701171875000000e+03 9.740360379219055176e-01
4.769799316406250000e+03 9.764513969421386719e-01
4.770897949218750000e+03 9.724879264831542969e-01
4.771996582031250000e+03 9.803869128227233887e-01
4.773095214843750000e+03 9.858311414718627930e-01
4.774194335937500000e+03 9.807805418968200684e-01
4.775293945312500000e+03 9.860864281654357910e-01
4.776393554687500000e+03 9.819757938385009766e-01
4.777493652343750000e+03 9.772000908851623535e-01
4.778593750000000000e+03 9.744131565093994141e-01
4.779694335937500000e+03 9.750946760177612305e-01
4.780794921875000000e+03 9.734042882919311523e-01
4.781895996093750000e+03 9.723166823387145996e-01
4.782997070312500000e+03 9.733062386512756348e-01
4.784098632812500000e+03 9.710116982460021973e-01
4.785200195312500000e+03 9.684899449348449707e-01
4.786302246093750000e+03 9.735577106475830078e-01
4.787404296875000000e+03 9.750964045524597168e-01
4.788506835937500000e+03 9.850305318832397461e-01
4.789609375000000000e+03 9.838803410530090332e-01
4.790712402343750000e+03 9.814583659172058105e-01
4.791815917968750000e+03 9.805877804756164551e-01
4.792919433593750000e+03 9.547093510627746582e-01
4.794022949218750000e+03 9.673041105270385742e-01
4.795126953125000000e+03 9.760103225708007812e-01
4.796231445312500000e+03 9.708870649337768555e-01
4.797335937500000000e+03 9.812484979629516602e-01
4.798440429687500000e+03 9.785221219062805176e-01
4.799545410156250000e+03 9.791879057884216309e-01
4.800650878906250000e+03 9.747303128242492676e-01
4.801756347656250000e+03 9.784900546073913574e-01
4.802861816406250000e+03 9.846165776252746582e-01
4.803968261718750000e+03 9.888789057731628418e-01
4.805074218750000000e+03 9.726778268814086914e-01
4.806180664062500000e+03 9.668730497360229492e-01
4.807287597656250000e+03 9.704912304878234863e-01
4.808394531250000000e+03 9.816251993179321289e-01
4.809501953125000000e+03 9.776084423065185547e-01
4.810609375000000000e+03 1.000988721847534180e+00
4.811717285156250000e+03 1.003991484642028809e+00
4.812825683593750000e+03 9.729045033454895020e-01
4.813933593750000000e+03 9.762212038040161133e-01
4.815042480468750000e+03 9.833653569221496582e-01
4.816151367187500000e+03 9.943026304244995117e-01
4.817260253906250000e+03 9.807879924774169922e-01
4.818369628906250000e+03 9.926067590713500977e-01
4.819479003906250000e+03 9.716273546218872070e-01
4.820588867187500000e+03 9.826245307922363281e-01
4.821699218750000000e+03 9.914055466651916504e-01
4.822809570312500000e+03 9.907863140106201172e-01
4.823919921875000000e+03 9.781930446624755859e-01
4.825031250000000000e+03 9.786987304687500000e-01
4.826142089843750000e+03 9.807477593421936035e-01
4.827253417968750000e+03 9.760398864746093750e-01
4.828365234375000000e+03 9.776358604431152344e-01
4.829477050781250000e+03 9.886218905448913574e-01
4.830589355468750000e+03 9.643042683601379395e-01
4.831701660156250000e+03 9.845302104949951172e-01
4.832814453125000000e+03 9.745238423347473145e-01
4.833927246093750000e+03 9.867578744888305664e-01
4.835040527343750000e+03 9.882754087448120117e-01
4.836153808593750000e+03 9.828670620918273926e-01
4.837267578125000000e+03 9.794968366622924805e-01
4.838381347656250000e+03 9.705564975738525391e-01
4.839495605468750000e+03 9.472036957740783691e-01
4.840610351562500000e+03 9.650930762290954590e-01
4.841725097656250000e+03 9.630482792854309082e-01
4.842839843750000000e+03 9.518908262252807617e-01
4.843955078125000000e+03 9.403343200683593750e-01
4.845070800781250000e+03 9.279130697250366211e-01
4.846186523437500000e+03 9.139145612716674805e-01
4.847302246093750000e+03 9.164865016937255859e-01
4.848418457031250000e+03 9.029071927070617676e-01
4.849535156250000000e+03 9.120965003967285156e-01
4.850651855468750000e+03 8.920781016349792480e-01
4.851769042968750000e+03 8.820128440856933594e-01
4.852886230468750000e+03 8.613213300704956055e-01
4.854003906250000000e+03 8.588302135467529297e-01
4.855121582031250000e+03 8.154853582382202148e-01
4.856239746093750000e+03 7.786764502525329590e-01
4.857357910156250000e+03 7.469875216484069824e-01
4.858476562500000000e+03 6.924406886100769043e-01
4.859595214843750000e+03 6.499088406562805176e-01
4.860714355468750000e+03 5.892486572265625000e-01
4.861833984375000000e+03 4.992494583129882812e-01
4.862953613281250000e+03 4.617209136486053467e-01
4.864073242187500000e+03 4.947323799133300781e-01
4.865193359375000000e+03 5.711507201194763184e-01
4.866313964843750000e+03 6.267514228820800781e-01
4.867434570312500000e+03 6.961133480072021484e-01
4.868555175781250000e+03 7.292065024375915527e-01
4.869676269531250000e+03 7.654421329498291016e-01
4.870797851562500000e+03 8.024535179138183594e-01
4.871919433593750000e+03 8.296411037445068359e-01
4.873041503906250000e+03 8.455567359924316406e-01
4.874163574218750000e+03 8.798531889915466309e-01
4.875286132812500000e+03 9.095850586891174316e-01
4.876408691406250000e+03 9.140194058418273926e-01
4.877531738281250000e+03 9.194258451461791992e-01
4.878655273437500000e+03 9.117524623870849609e-01
4.879778320312500000e+03 9.190652966499328613e-01
4.880902343750000000e+03 9.389236569404602051e-01
4.882026367187500000e+03 9.524729251861572266e-01
4.883150390625000000e+03 9.550197124481201172e-01
4.884274902343750000e+03 9.599147439002990723e-01
4.885399902343750000e+03 9.629979729652404785e-01
4.886524902343750000e+03 9.564073681831359863e-01
4.887649902343750000e+03 9.703122973442077637e-01
4.888775878906250000e+03 9.780721664428710938e-01
4.889901367187500000e+03 9.652691483497619629e-01
4.891027343750000000e+03 9.713935852050781250e-01
4.892153808593750000e+03 9.793289303779602051e-01
4.893280273437500000e+03 9.825849533081054688e-01
4.894407226562500000e+03 9.767679572105407715e-01
4.895534667968750000e+03 9.830000400543212891e-01
4.896661621093750000e+03 9.960935115814208984e-01
4.897789550781250000e+03 9.823209047317504883e-01
4.898917480468750000e+03 9.895055294036865234e-01
4.900045410156250000e+03 9.841477870941162109e-01
4.901173828125000000e+03 9.872790575027465820e-01
4.902302734375000000e+03 9.926151633262634277e-01
4.903431640625000000e+03 9.902331233024597168e-01
4.904560546875000000e+03 9.868824481964111328e-01
4.905689941406250000e+03 9.875127673149108887e-01
4.906819824218750000e+03 9.950596690177917480e-01
4.907949707031250000e+03 9.904422163963317871e-01
4.909080078125000000e+03 9.799047112464904785e-01
4.910210449218750000e+03 9.787090420722961426e-01
4.911341308593750000e+03 9.808142781257629395e-01
4.912472167968750000e+03 9.898810386657714844e-01
4.913603515625000000e+03 9.733784198760986328e-01
4.914734863281250000e+03 9.970905780792236328e-01
4.915866699218750000e+03 9.852536320686340332e-01
4.916999023437500000e+03 9.902268648147583008e-01
4.918131347656250000e+03 9.940735697746276855e-01
4.919263671875000000e+03 9.809139966964721680e-01
4.920396484375000000e+03 9.777452945709228516e-01
4.921529785156250000e+03 9.724298715591430664e-01
4.922663085937500000e+03 9.370415806770324707e-01
4.923796875000000000e+03 9.337504506111145020e-01
4.924930664062500000e+03 9.652697443962097168e-01
4.926064453125000000e+03 9.494767189025878906e-01
4.927199218750000000e+03 9.973796606063842773e-01
4.928333984375000000e+03 9.815657734870910645e-01
4.929468750000000000e+03 9.850316047668457031e-01
4.930604003906250000e+03 9.873229861259460449e-01
4.931739257812500000e+03 1.002381443977355957e+00
4.932875000000000000e+03 1.000325679779052734e+00
4.934010742187500000e+03 9.969786405563354492e-01
4.935146972656250000e+03 9.918646812438964844e-01
4.936283691406250000e+03 9.823871254920959473e-01
4.937420410156250000e+03 9.949922561645507812e-01
4.938557617187500000e+03 9.882782697677612305e-01
4.939694824218750000e+03 9.894767999649047852e-01
4.940832519531250000e+03 9.858919978141784668e-01
4.941970214843750000e+03 9.969554543495178223e-01
4.943107910156250000e+03 1.003762841224670410e+00
4.944246582031250000e+03 9.822394847869873047e-01
4.945385253906250000e+03 9.900100827217102051e-01
4.946523925781250000e+03 9.969609975814819336e-01
4.947663085937500000e+03 9.853510260581970215e-01
4.948802246093750000e+03 9.776216745376586914e-01
4.949941894531250000e+03 9.917966723442077637e-01
4.951082031250000000e+03 9.760499596595764160e-01
4.952222167968750000e+03 9.888959527015686035e-01
4.953362304687500000e+03 9.849006533622741699e-01
4.954503417968750000e+03 9.732189774513244629e-01
4.955644042968750000e+03 9.856619238853454590e-01
4.956785156250000000e+03 9.816808104515075684e-01
4.957926757812500000e+03 9.909231066703796387e-01
4.959068359375000000e+03 9.897077083587646484e-01
4.960210449218750000e+03 9.822260141372680664e-01
4.961353027343750000e+03 9.981101155281066895e-01
4.962495117187500000e+03 9.987125992774963379e-01
4.963638183593750000e+03 9.996278882026672363e-01
4.964781250000000000e+03 9.848960638046264648e-01
4.965924316406250000e+03 9.893114566802978516e-01
4.967067871093750000e+03 9.861110448837280273e-01
4.968211914062500000e+03 9.813231229782104492e-01
4.969355957031250000e+03 9.944786429405212402e-01
4.970500488281250000e+03 9.953991174697875977e-01
4.971645019531250000e+03 9.865744113922119141e-01
4.972790039062500000e+03 9.736423492431640625e-01
4.973935058593750000e+03 9.962099194526672363e-01
4.975080566406250000e+03 1.001662254333496094e+00
4.976226074218750000e+03 9.917016625404357910e-01
4.977372070312500000e+03 9.869801402091979980e-01
4.978518554687500000e+03 9.799136519432067871e-01
4.979665039062500000e+03 9.766529798507690430e-01
4.980811523437500000e+03 1.000253081321716309e+00
4.981958496093750000e+03 9.990157485008239746e-01
4.983105957031250000e+03 9.930641055107116699e-01
4.984253417968750000e+03 9.925790429115295410e-01
4.985401367187500000e+03 9.928531050682067871e-01
4.986549316406250000e+03 9.961473345756530762e-01
4.987697753906250000e+03 9.873653650283813477e-01
4.988846191406250000e+03 1.004523634910583496e+00
4.989995117187500000e+03 1.030156970024108887e+00
4.991144042968750000e+03 1.009891867637634277e+00
4.992293457031250000e+03 9.929727911949157715e-01
4.993443359375000000e+03 9.973031282424926758e-01
4.994593261718750000e+03 9.989334940910339355e-01
4.995743164062500000e+03 9.961724281311035156e-01
4.996893554687500000e+03 9.894917011260986328e-01
4.998044433593750000e+03 9.941946268081665039e-01
4.999195312500000000e+03 1.010428786277770996e+00
5.000346679687500000e+03 1.006322860717773438e+00
5.001498046875000000e+03 9.796600341796875000e-01
5.002649902343750000e+03 9.820073843002319336e-01
5.003801757812500000e+03 9.897543191909790039e-01
5.004954101562500000e+03 9.760394096374511719e-01
5.006106933593750000e+03 9.774805307388305664e-01
5.007259765625000000e+03 9.837054014205932617e-01
5.008412597656250000e+03 9.785917401313781738e-01
5.009565917968750000e+03 9.749261736869812012e-01
5.010719726562500000e+03 9.706531763076782227e-01
5.011873535156250000e+03 9.948640465736389160e-01
5.013027832031250000e+03 1.001475095748901367e+00
5.014182128906250000e+03 1.003998279571533203e+00
5.015336914062500000e+03 9.926699995994567871e-01
5.016491699218750000e+03 9.808300733566284180e-01
5.017646972656250000e+03 9.780560135841369629e-01
5.018802734375000000e+03 9.738144874572753906e-01
5.019958496093750000e+03 9.663771986961364746e-01
5.021114257812500000e+03 9.606309533119201660e-01
5.022270507812500000e+03 9.744496345520019531e-01
5.023427246093750000e+03 9.743993282318115234e-01
5.024583984375000000e+03 9.779786467552185059e-01
5.025741210937500000e+03 9.936436414718627930e-01
5.026898437500000000e+03 9.963595271110534668e-01
5.028056152343750000e+03 9.858708381652832031e-01
5.029213867187500000e+03 9.937133789062500000e-01
5.030372070312500000e+03 9.906513094902038574e-01
5.031530761718750000e+03 9.861581921577453613e-01
5.032688964843750000e+03 9.811178445816040039e-01
5.033848144531250000e+03 9.787057638168334961e-01
5.035007324218750000e+03 9.888321757316589355e-01
5.036166992187500000e+03 9.796292781829833984e-01
5.037326660156250000e+03 9.719973206520080566e-01
5.038486816406250000e+03 9.889954924583435059e-01
5.039646972656250000e+03 9.846847057342529297e-01
5.040807617187500000e+03 9.888553023338317871e-01
5.041968261718750000e+03 9.515553712844848633e-01
5.043129394531250000e+03 9.605304598808288574e-01
5.044290527343750000e+03 9.679095149040222168e-01
5.045452148437500000e+03 9.933041334152221680e-01
5.046614257812500000e+03 9.824470877647399902e-01
5.047776367187500000e+03 9.771751761436462402e-01
5.048938964843750000e+03 9.758163690567016602e-01
5.050101562500000000e+03 9.874784946441650391e-01
5.051264648437500000e+03 9.843733310699462891e-01
5.052427734375000000e+03 9.901229739189147949e-01
5.053591308593750000e+03 1.005292296409606934e+00
5.054754882812500000e+03 1.000046849250793457e+00
5.055918945312500000e+03 9.802731871604919434e-01
5.057083496093750000e+03 9.379364848136901855e-01
5.058248046875000000e+03 9.499936699867248535e-01
5.059412597656250000e+03 9.739867448806762695e-01
5.060577636718750000e+03 9.831326603889465332e-01
5.061743164062500000e+03 9.899495840072631836e-01
5.062908691406250000e+03 9.821568727493286133e-01
5.064074707031250000e+03 9.745793938636779785e-01
5.065241210937500000e+03 1.004178762435913086e+00
5.066407226562500000e+03 9.830209016799926758e-01
5.067574218750000000e+03 9.883393645286560059e-01
5.068741210937500000e+03 9.825360774993896484e-01
5.069908203125000000e+03 9.985555410385131836e-01
5.071075683593750000e+03 9.884208440780639648e-01
5.072243652343750000e+03 9.799209833145141602e-01
5.073411621093750000e+03 9.879430532455444336e-01
5.074580078125000000e+03 9.858332276344299316e-01
5.075748535156250000e+03 9.865190386772155762e-01
5.076917480468750000e+03 9.771620631217956543e-01
5.078086914062500000e+03 9.931676983833312988e-01
5.079256347656250000e+03 9.963685870170593262e-01
5.080425781250000000e+03 9.898899197578430176e-01
5.081595703125000000e+03 1.013142704963684082e+00
5.082766113281250000e+03 9.961527585983276367e-01
5.083936523437500000e+03 9.872227311134338379e-01
5.085107421875000000e+03 1.007437586784362793e+00
5.086278320312500000e+03 1.007579088211059570e+00
5.087449707031250000e+03 1.003580808639526367e+00
5.088621093750000000e+03 9.957324862480163574e-01
5.089792968750000000e+03 9.956070184707641602e-01
5.090964843750000000e+03 9.865130782127380371e-01
5.092137207031250000e+03 9.933864474296569824e-01
5.093310058593750000e+03 1.003673791885375977e+00
5.094482910156250000e+03 9.973329901695251465e-01
5.095656250000000000e+03 9.868578314781188965e-01
5.096829589843750000e+03 9.895906448364257812e-01
5.098003417968750000e+03 9.991985559463500977e-01
5.099177246093750000e+03 9.899247884750366211e-01
5.100351562500000000e+03 9.817665815353393555e-01
5.101525878906250000e+03 9.760156273841857910e-01
5.102700683593750000e+03 9.644405841827392578e-01
5.103875976562500000e+03 9.752596616744995117e-01
5.105051269531250000e+03 9.925515055656433105e-01
5.106227050781250000e+03 9.908542633056640625e-01
5.107402832031250000e+03 9.899524450302124023e-01
5.108579101562500000e+03 9.948887825012207031e-01
5.109755371093750000e+03 9.878196120262145996e-01
5.110932128906250000e+03 9.841029644012451172e-01
5.112108886718750000e+03 9.946098923683166504e-01
5.113286132812500000e+03 1.000671982765197754e+00
5.114463867187500000e+03 9.972318410873413086e-01
5.115641601562500000e+03 9.832814931869506836e-01
5.116819824218750000e+03 9.936583638191223145e-01
5.117998046875000000e+03 9.865909218788146973e-01
5.119176757812500000e+03 9.878665208816528320e-01
5.120355468750000000e+03 9.925981760025024414e-01
5.121534667968750000e+03 1.003118991851806641e+00
5.122713867187500000e+03 9.971566796302795410e-01
5.123893554687500000e+03 9.804359674453735352e-01
5.125073730468750000e+03 9.855979084968566895e-01
5.126253906250000000e+03 9.845723509788513184e-01
5.127434570312500000e+03 9.798212647438049316e-01
5.128615234375000000e+03 9.719604849815368652e-01
5.129796386718750000e+03 9.667609930038452148e-01
5.130977539062500000e+03 9.859400987625122070e-01
5.132159179687500000e+03 9.810835123062133789e-01
5.133340820312500000e+03 9.941671490669250488e-01
5.134522949218750000e+03 9.846737980842590332e-01
5.135705566406250000e+03 9.965814948081970215e-01
5.136888183593750000e+03 9.987072348594665527e-01
5.138071289062500000e+03 9.995051026344299316e-01
5.139254394531250000e+03 9.951028823852539062e-01
5.140437988281250000e+03 9.936611056327819824e-01
5.141621582031250000e+03 9.800178408622741699e-01
5.142805664062500000e+03 9.877964854240417480e-01
5.143989746093750000e+03 9.947954416275024414e-01
5.145174316406250000e+03 9.788402318954467773e-01
5.146359375000000000e+03 9.796730875968933105e-01
5.147544433593750000e+03 9.884199500083923340e-01
5.148729980468750000e+03 9.695254564285278320e-01
5.149915527343750000e+03 9.750232696533203125e-01
5.151101562500000000e+03 9.687774181365966797e-01
5.152287597656250000e+03 9.659413695335388184e-01
5.153474121093750000e+03 9.773476719856262207e-01
5.154661132812500000e+03 9.567913413047790527e-01
5.155848144531250000e+03 9.654183387756347656e-01
5.157035156250000000e+03 9.735081791877746582e-01
5.158223144531250000e+03 9.660713672637939453e-01
5.159410644531250000e+03 9.591012597084045410e-01
5.160599121093750000e+03 9.783916473388671875e-01
5.161787597656250000e+03 9.963951706886291504e-01
5.162976074218750000e+03 9.840252995491027832e-01
5.164165039062500000e+03 9.853408932685852051e-01
5.165354003906250000e+03 9.708611369132995605e-01
5.166543945312500000e+03 9.779257774353027344e-01
5.167733398437500000e+03 9.776502847671508789e-01
5.168923339843750000e+03 9.765318036079406738e-01
5.170113769531250000e+03 9.473266601562500000e-01
5.171304687500000000e+03 9.432530403137207031e-01
5.172495605468750000e+03 9.673565626144409180e-01
5.173686523437500000e+03 9.641034007072448730e-01
5.174877929687500000e+03 9.755089282989501953e-01
5.176069824218750000e+03 9.990913271903991699e-01
5.177261718750000000e+03 9.854996800422668457e-01
5.178454101562500000e+03 9.665284752845764160e-01
5.179646484375000000e+03 9.456330537796020508e-01
5.180839355468750000e+03 9.721403717994689941e-01
5.182032226562500000e+03 9.662665128707885742e-01
5.183225585937500000e+03 9.907549023628234863e-01
5.184419433593750000e+03 9.822866916656494141e-01
5.185613281250000000e+03 9.797220230102539062e-01
5.186807128906250000e+03 9.743391275405883789e-01
5.188001953125000000e+03 9.774314165115356445e-01
5.189196289062500000e+03 9.882921576499938965e-01
5.190391601562500000e+03 9.768392443656921387e-01
5.191586914062500000e+03 9.796483516693115234e-01
5.192782226562500000e+03 9.616049528121948242e-01
5.193978027343750000e+03 9.662917852401733398e-01
5.195174316406250000e+03 9.719082117080688477e-01
5.196370605468750000e+03 9.731373190879821777e-01
5.197567382812500000e+03 9.738507866859436035e-01
5.198764160156250000e+03 9.723055958747863770e-01
5.199961425781250000e+03 9.764257073402404785e-01
5.201158691406250000e+03 9.777494072914123535e-01
5.202356445312500000e+03 9.824203848838806152e-01
5.203554687500000000e+03 9.899392724037170410e-01
5.204752929687500000e+03 9.984608888626098633e-01
5.205951660156250000e+03 9.949305653572082520e-01
5.207150390625000000e+03 9.979325532913208008e-01
5.208349609375000000e+03 9.959350824356079102e-01
5.209548828125000000e+03 1.004302978515625000e+00
5.210748535156250000e+03 1.002967000007629395e+00
5.211948242187500000e+03 1.002017021179199219e+00
5.213148437500000000e+03 1.015106439590454102e+00
5.214349121093750000e+03 1.007745742797851562e+00
5.215549804687500000e+03 9.978164434432983398e-01
5.216750976562500000e+03 9.742529392242431641e-01
5.217952148437500000e+03 9.677021503448486328e-01
5.219153808593750000e+03 9.744924902915954590e-01
5.220355957031250000e+03 9.975927472114562988e-01
5.221558105468750000e+03 9.919565916061401367e-01
5.222760742187500000e+03 9.918183684349060059e-01
5.223963378906250000e+03 9.915106296539306641e-01
5.225166015625000000e+03 9.934982657432556152e-01
5.226369628906250000e+03 9.931498169898986816e-01
5.227573242187500000e+03 9.772471189498901367e-01
5.228776855468750000e+03 9.671467542648315430e-01
5.229980957031250000e+03 9.742702841758728027e-01
5.231185546875000000e+03 9.883789420127868652e-01
5.232390136718750000e+03 1.014217853546142578e+00
5.233595214843750000e+03 1.015033006668090820e+00
5.234800292968750000e+03 9.944459199905395508e-01
5.236005859375000000e+03 9.748219847679138184e-01
5.237211425781250000e+03 9.957071542739868164e-01
5.238417480468750000e+03 9.984027743339538574e-01
5.239624023437500000e+03 1.001317024230957031e+00
5.240830566406250000e+03 9.879204034805297852e-01
5.242037597656250000e+03 9.967628121376037598e-01
5.243244628906250000e+03 1.000415325164794922e+00
5.244452148437500000e+03 9.992137551307678223e-01
5.245659667968750000e+03 1.011118531227111816e+00
5.246867675781250000e+03 1.010373711585998535e+00
5.248076171875000000e+03 1.006156682968139648e+00
5.249284667968750000e+03 9.895934462547302246e-01
5.250493164062500000e+03 1.008742451667785645e+00
5.251702636718750000e+03 1.006811261177062988e+00
5.252911621093750000e+03 9.898681640625000000e-01
5.254121582031250000e+03 9.892227649688720703e-01
5.255331542968750000e+03 9.800236225128173828e-01
5.256541503906250000e+03 9.882971644401550293e-01
5.257751953125000000e+03 1.005101799964904785e+00
5.258962890625000000e+03 9.960173368453979492e-01
5.260173828125000000e+03 1.005794644355773926e+00
5.261385253906250000e+03 9.948927164077758789e-01
5.262597167968750000e+03 9.756375551223754883e-01
5.263809082031250000e+03 1.000076889991760254e+00
5.265020996093750000e+03 1.001553535461425781e+00
5.266233398437500000e+03 1.004143714904785156e+00
5.267446289062500000e+03 1.002092242240905762e+00
5.268659179687500000e+03 1.030665755271911621e+00
5.269872558593750000e+03 1.012060642242431641e+00
5.271085937500000000e+03 1.012703299522399902e+00
5.272299804687500000e+03 1.004958510398864746e+00
5.273514160156250000e+03 1.007307767868041992e+00
5.274728515625000000e+03 1.013092041015625000e+00
5.275943359375000000e+03 1.006810307502746582e+00
5.277158203125000000e+03 1.006701588630676270e+00
5.278373535156250000e+03 1.013581991195678711e+00
5.279588867187500000e+03 1.000219702720642090e+00
5.280804687500000000e+03 1.003780245780944824e+00
5.282020996093750000e+03 1.026963114738464355e+00
5.283237304687500000e+03 1.012683749198913574e+00
5.284454101562500000e+03 1.008974671363830566e+00
5.285670898437500000e+03 1.004749655723571777e+00
5.286888183593750000e+03 9.998827576637268066e-01
5.288105468750000000e+03 1.019585728645324707e+00
5.289323242187500000e+03 1.015755653381347656e+00
5.290541503906250000e+03 1.018821835517883301e+00
5.291759765625000000e+03 1.018667936325073242e+00
5.292978515625000000e+03 9.974301457405090332e-01
5.294197265625000000e+03 9.802382588386535645e-01
5.295416503906250000e+03 9.723848104476928711e-01
5.296635742187500000e+03 9.658259749412536621e-01
5.297855468750000000e+03 9.456194639205932617e-01
5.299075683593750000e+03 9.628448486328125000e-01
5.300295898437500000e+03 9.687443375587463379e-01
5.301516601562500000e+03 9.887289404869079590e-01
5.302737304687500000e+03 9.803301692008972168e-01
5.303958496093750000e+03 9.909011721611022949e-01
5.305179687500000000e+03 9.923973679542541504e-01
5.306401367187500000e+03 9.982905387878417969e-01
5.307623535156250000e+03 1.010597825050354004e+00
5.308845703125000000e+03 1.010315418243408203e+00
5.310068359375000000e+03 1.002438187599182129e+00
5.311291015625000000e+03 1.003160119056701660e+00
5.312514160156250000e+03 1.022491097450256348e+00
5.313737792968750000e+03 1.014329791069030762e+00
5.314961425781250000e+03 1.010423660278320312e+00
5.316185546875000000e+03 1.008026123046875000e+00
5.317409667968750000e+03 9.705159664154052734e-01
5.318634277343750000e+03 9.596900939941406250e-01
5.319858886718750000e+03 9.897837638854980469e-01
5.321083984375000000e+03 1.016319990158081055e+00
5.322309082031250000e+03 1.029413104057312012e+00
5.323535156250000000e+03 1.011095404624938965e+00
5.324760742187500000e+03 1.003644227981567383e+00
5.325987304687500000e+03 1.019101500511169434e+00
5.327213378906250000e+03 1.006744861602783203e+00
5.328440429687500000e+03 9.996340870857238770e-01
5.329667480468750000e+03 1.002566695213317871e+00
5.330895019531250000e+03 9.978054165840148926e-01
5.332122558593750000e+03 9.912841916084289551e-01
5.333350097656250000e+03 1.000465393066406250e+00
5.334578613281250000e+03 1.001077771186828613e+00
5.335807128906250000e+03 1.007704854011535645e+00
5.337035644531250000e+03 1.011670708656311035e+00
5.338264648437500000e+03 1.007760763168334961e+00
5.339494140625000000e+03 9.935995936393737793e-01
5.340723632812500000e+03 9.804438352584838867e-01
5.341953613281250000e+03 9.870621562004089355e-01
5.343183593750000000e+03 9.930090904235839844e-01
5.344414062500000000e+03 1.013082981109619141e+00
5.345645019531250000e+03 1.003773927688598633e+00
5.346875976562500000e+03 9.804777503013610840e-01
5.348107421875000000e+03 9.978010654449462891e-01
5.349338867187500000e+03 1.004609584808349609e+00
5.350570800781250000e+03 9.918683171272277832e-01
5.351802734375000000e+03 1.023398637771606445e+00
5.353035156250000000e+03 1.019462466239929199e+00
5.354268066406250000e+03 1.011445879936218262e+00
5.355500976562500000e+03 1.006609439849853516e+00
5.356734375000000000e+03 1.001791477203369141e+00
5.357967773437500000e+03 1.013050794601440430e+00
5.359201660156250000e+03 1.004622220993041992e+00
5.360436035156250000e+03 1.001726031303405762e+00
5.361670410156250000e+03 9.993393421173095703e-01
5.362905273437500000e+03 1.003246784210205078e+00
5.364140136718750000e+03 9.780141115188598633e-01
5.365375488281250000e+03 9.840647578239440918e-01
5.366610839843750000e+03 1.000205993652343750e+00
5.367846679687500000e+03 1.012965679168701172e+00
5.369083007812500000e+03 1.003560662269592285e+00
5.370319335937500000e+03 1.001581907272338867e+00
5.371556152343750000e+03 1.012580990791320801e+00
5.372792968750000000e+03 1.007155895233154297e+00
5.374030273437500000e+03 9.930710196495056152e-01
5.375268066406250000e+03 1.003896713256835938e+00
5.376505859375000000e+03 1.011870265007019043e+00
5.377743652343750000e+03 1.011013746261596680e+00
5.378982421875000000e+03 9.991563558578491211e-01
5.380221191406250000e+03 1.005404114723205566e+00
5.381459960937500000e+03 1.030357956886291504e+00
5.382699218750000000e+03 1.008046746253967285e+00
5.383938964843750000e+03 1.008832335472106934e+00
5.385178710937500000e+03 1.010606408119201660e+00
5.386418945312500000e+03 1.015698075294494629e+00
5.387659179687500000e+03 9.886853694915771484e-01
5.388899902343750000e+03 9.636460542678833008e-01
5.390140625000000000e+03 9.857286810874938965e-01
5.391382324218750000e+03 1.006367921829223633e+00
5.392623535156250000e+03 1.022915482521057129e+00
5.393865722656250000e+03 1.007280945777893066e+00
5.395107421875000000e+03 1.012517571449279785e+00
5.396350097656250000e+03 9.957786202430725098e-01
5.397592773437500000e+03 1.016366481781005859e+00
5.398835937500000000e+03 1.010388851165771484e+00
5.400079101562500000e+03 1.010076165199279785e+00
5.401322753906250000e+03 1.013178467750549316e+00
5.402566406250000000e+03 1.013305068016052246e+00
5.403810546875000000e+03 1.005659222602844238e+00
5.405054687500000000e+03 1.003752350807189941e+00
5.406299804687500000e+03 9.967557191848754883e-01
5.407544433593750000e+03 9.988613724708557129e-01
5.408790039062500000e+03 1.010847926139831543e+00
5.410035644531250000e+03 9.987382292747497559e-01
5.411281250000000000e+03 9.954265356063842773e-01
5.412527343750000000e+03 1.000373363494873047e+00
5.413773925781250000e+03 9.947062134742736816e-01
5.415020507812500000e+03 1.002046227455139160e+00
5.416267578125000000e+03 1.003739356994628906e+00
5.417514648437500000e+03 9.909408688545227051e-01
5.418762207031250000e+03 9.995349049568176270e-01
5.420010253906250000e+03 1.004429101943969727e+00
5.421258300781250000e+03 9.934847354888916016e-01
5.422506835937500000e+03 9.934830069541931152e-01
5.423755371093750000e+03 9.923982620239257812e-01
5.425004394531250000e+03 9.986859560012817383e-01
5.426253906250000000e+03 9.997856020927429199e-01
5.427503417968750000e+03 9.846314787864685059e-01
5.428753417968750000e+03 9.928604364395141602e-01
5.430003417968750000e+03 1.009636521339416504e+00
5.431253906250000000e+03 1.002215623855590820e+00
5.432504882812500000e+03 1.004205584526062012e+00
5.433755859375000000e+03 1.009932160377502441e+00
5.435006835937500000e+03 1.004478812217712402e+00
5.436258789062500000e+03 1.007766962051391602e+00
5.437510742187500000e+03 1.008962273597717285e+00
5.438762695312500000e+03 1.014861345291137695e+00
5.440015136718750000e+03 1.013375997543334961e+00
5.441268066406250000e+03 1.005925059318542480e+00
5.442520996093750000e+03 1.012071967124938965e+00
5.443774414062500000e+03 1.000706553459167480e+00
5.445027832031250000e+03 9.960905313491821289e-01
5.446281738281250000e+03 9.907070398330688477e-01
5.447536132812500000e+03 9.871640801429748535e-01
5.448790527343750000e+03 1.008327245712280273e+00
5.450045410156250000e+03 1.001525163650512695e+00
5.451300292968750000e+03 9.885947704315185547e-01
5.452555664062500000e+03 9.935758709907531738e-01
5.453811523437500000e+03 9.996947050094604492e-01
5.455067382812500000e+03 1.001810789108276367e+00
5.456323730468750000e+03 9.944499135017395020e-01
5.457580078125000000e+03 9.997672438621520996e-01
5.458836914062500000e+03 1.005576491355895996e+00
5.460093750000000000e+03 1.007810592651367188e+00
5.461351074218750000e+03 9.968068003654479980e-01
5.462608886718750000e+03 1.000661611557006836e+00
5.463866699218750000e+03 9.961458444595336914e-01
5.465125000000000000e+03 1.006301283836364746e+00
5.466383789062500000e+03 9.954224228858947754e-01
5.467642578125000000e+03 9.782376885414123535e-01
5.468901855468750000e+03 9.795457124710083008e-01
5.470161132812500000e+03 9.932321310043334961e-01
5.471420898437500000e+03 1.017421603202819824e+00
5.472680664062500000e+03 9.968016147613525391e-01
5.473940917968750000e+03 1.000012278556823730e+00
5.475201660156250000e+03 1.007316112518310547e+00
5.476462402343750000e+03 1.008104443550109863e+00
5.477723632812500000e+03 1.005896925926208496e+00
5.478984863281250000e+03 9.965283870697021484e-01
5.480246582031250000e+03 9.957249760627746582e-01
5.481508789062500000e+03 9.996314048767089844e-01
5.482770996093750000e+03 1.001567363739013672e+00
5.484033691406250000e+03 9.843643903732299805e-01
5.485296386718750000e+03 9.923382401466369629e-01
5.486559570312500000e+03 9.958432912826538086e-01
5.487823242187500000e+03 9.809202551841735840e-01
5.489086914062500000e+03 9.885823130607604980e-01
5.490351074218750000e+03 9.829875230789184570e-01
5.491615234375000000e+03 9.848159551620483398e-01
5.492879882812500000e+03 9.937271475791931152e-01
5.494145019531250000e+03 9.839708805084228516e-01
5.495410156250000000e+03 9.905957579612731934e-01
5.496675781250000000e+03 9.981584548950195312e-01
5.497941406250000000e+03 9.968717694282531738e-01
5.499207519531250000e+03 1.009827375411987305e+00
5.500474121093750000e+03 9.921875000000000000e-01
5.501740722656250000e+03 9.876664280891418457e-01
5.503007812500000000e+03 9.747186303138732910e-01
5.504274902343750000e+03 9.909251928329467773e-01
5.505542480468750000e+03 9.750036001205444336e-01
5.506810058593750000e+03 1.000584006309509277e+00
5.508078613281250000e+03 9.824017882347106934e-01
5.509346679687500000e+03 9.738692045211791992e-01
5.510615722656250000e+03 9.882916212081909180e-01
5.511884765625000000e+03 9.826566576957702637e-01
5.513153808593750000e+03 9.789789319038391113e-01
5.514423339843750000e+03 9.910802245140075684e-01
5.515693359375000000e+03 1.000048637390136719e+00
5.516963378906250000e+03 1.011807680130004883e+00
5.518233886718750000e+03 9.859710931777954102e-01
5.519504882812500000e+03 1.004491448402404785e+00
5.520775878906250000e+03 9.883655905723571777e-01
5.522047363281250000e+03 9.930804371833801270e-01
5.523318847656250000e+03 1.007487416267395020e+00
5.524590820312500000e+03 1.001149058341979980e+00
5.525862792968750000e+03 9.995704889297485352e-01
5.527135253906250000e+03 1.000325560569763184e+00
5.528408203125000000e+03 9.984862208366394043e-01
5.529681640625000000e+03 9.949905872344970703e-01
5.530954589843750000e+03 9.963014125823974609e-01
5.532228515625000000e+03 9.848145842552185059e-01
5.533502441406250000e+03 1.000688672065734863e+00
5.534776855468750000e+03 1.000075578689575195e+00
5.536051269531250000e+03 9.835457205772399902e-01
5.537326171875000000e+03 9.859450459480285645e-01
5.538601562500000000e+03 9.976753592491149902e-01
5.539876953125000000e+03 1.005769491195678711e+00
5.541152832031250000e+03 9.947317242622375488e-01
5.542428710937500000e+03 9.954038262367248535e-01
5.543705078125000000e+03 1.002824306488037109e+00
5.544981445312500000e+03 9.910573363304138184e-01
5.546258789062500000e+03 9.894251227378845215e-01
5.547535644531250000e+03 9.855898022651672363e-01
5.548813476562500000e+03 9.906885027885437012e-01
5.550091308593750000e+03 1.007772207260131836e+00
5.551369140625000000e+03 1.002584099769592285e+00
5.552647460937500000e+03 1.004117488861083984e+00
5.553926269531250000e+03 1.008154153823852539e+00
5.555205078125000000e+03 1.000606179237365723e+00
5.556484375000000000e+03 9.923939704895019531e-01
5.557764160156250000e+03 9.985136389732360840e-01
5.559043945312500000e+03 1.008400082588195801e+00
5.560324218750000000e+03 9.816738367080688477e-01
5.561604492187500000e+03 9.797723293304443359e-01
5.562885253906250000e+03 9.916182160377502441e-01
5.564166503906250000e+03 9.895386695861816406e-01
5.565447753906250000e+03 9.979059696197509766e-01
5.566729492187500000e+03 9.925820231437683105e-01
5.568011230468750000e+03 1.006017565727233887e+00
5.569293457031250000e+03 1.002656817436218262e+00
5.570576171875000000e+03 9.882973432540893555e-01
5.571858886718750000e+03 9.832910299301147461e-01
5.573142089843750000e+03 9.829128384590148926e-01
5.574425292968750000e+03 1.000635623931884766e+00
5.575708984375000000e+03 9.982544183731079102e-01
5.576993164062500000e+03 9.793554544448852539e-01
5.578277343750000000e+03 9.974195957183837891e-01
5.579562011718750000e+03 9.743124842643737793e-01
5.580847167968750000e+03 9.938220977783203125e-01
5.582132324218750000e+03 9.778128266334533691e-01
5.583417480468750000e+03 9.891020655632019043e-01
5.584703613281250000e+03 9.925875067710876465e-01
5.585989257812500000e+03 9.876877069473266602e-01
5.587275878906250000e+03 9.895977377891540527e-01
5.588562500000000000e+03 1.007806420326232910e+00
5.589849609375000000e+03 9.791161417961120605e-01
5.591136718750000000e+03 9.907640814781188965e-01
5.592424316406250000e+03 1.000946521759033203e+00
5.593711914062500000e+03 1.001030564308166504e+00
5.595000488281250000e+03 9.989950060844421387e-01
5.596288574218750000e+03 1.009609699249267578e+00
5.597577636718750000e+03 9.849345088005065918e-01
5.598866699218750000e+03 1.003107786178588867e+00
5.600155761718750000e+03 9.931992888450622559e-01
5.601445312500000000e+03 9.940382838249206543e-01
5.602735351562500000e+03 1.008700370788574219e+00
5.604025390625000000e+03 9.943414330482482910e-01
5.605315917968750000e+03 9.967712163925170898e-01
5.606606933593750000e+03 1.000187158584594727e+00
5.607897949218750000e+03 1.008202433586120605e+00
5.609189453125000000e+03 9.974465370178222656e-01
5.610480957031250000e+03 9.855441451072692871e-01
5.611773437500000000e+03 9.985346794128417969e-01
5.613065429687500000e+03 9.998224973678588867e-01
5.614357910156250000e+03 9.881492853164672852e-01
5.615650878906250000e+03 1.000402212142944336e+00
5.616944335937500000e+03 1.008027315139770508e+00
5.618237792968750000e+03 9.873006343841552734e-01
5.619531738281250000e+03 9.942124485969543457e-01
5.620825683593750000e+03 1.001502990722656250e+00
5.622120117187500000e+03 9.936338067054748535e-01
5.623414550781250000e+03 9.882760047912597656e-01
5.624709472656250000e+03 9.963139295578002930e-01
5.626004882812500000e+03 1.003371000289916992e+00
5.627300781250000000e+03 9.941634535789489746e-01
5.628596679687500000e+03 9.963261485099792480e-01
5.629892578125000000e+03 1.012020468711853027e+00
5.631188964843750000e+03 1.008153676986694336e+00
5.632485839843750000e+03 1.003276228904724121e+00
5.633782714843750000e+03 1.005148530006408691e+00
5.635080566406250000e+03 1.016109585762023926e+00
5.636377929687500000e+03 1.008644342422485352e+00
5.637675781250000000e+03 9.932322502136230469e-01
5.638974121093750000e+03 9.972539544105529785e-01
5.640272949218750000e+03 9.977291226387023926e-01
5.641571777343750000e+03 9.879100918769836426e-01
5.642871093750000000e+03 9.933593869209289551e-01
5.644170410156250000e+03 1.004679799079895020e+00
5.645470214843750000e+03 9.884122610092163086e-01
5.646770019531250000e+03 9.866610169410705566e-01
5.648070312500000000e+03 9.982348084449768066e-01
5.649371093750000000e+03 9.899591803550720215e-01
5.650672363281250000e+03 9.993740916252136230e-01
5.651973632812500000e+03 9.958980083465576172e-01
5.653274902343750000e+03 1.006088018417358398e+00
5.654576660156250000e+03 1.005174517631530762e+00
5.655878906250000000e+03 1.003445982933044434e+00
5.657181640625000000e+03 1.004327654838562012e+00
5.658484375000000000e+03 9.805656075477600098e-01
5.659787109375000000e+03 9.876317381858825684e-01
5.661090820312500000e+03 9.958403706550598145e-01
5.662394531250000000e+03 9.937375187873840332e-01
5.663698242187500000e+03 9.960930943489074707e-01
5.665002441406250000e+03 1.007302999496459961e+00
5.666307128906250000e+03 1.022728085517883301e+00
5.667611816406250000e+03 1.016222715377807617e+00
5.668916992187500000e+03 9.971729516983032227e-01
5.670222656250000000e+03 9.923138022422790527e-01
5.671528320312500000e+03 9.846840500831604004e-01
5.672834472656250000e+03 9.873251914978027344e-01
5.674140625000000000e+03 9.992293715476989746e-01
5.675447265625000000e+03 9.863528013229370117e-01
5.676754394531250000e+03 9.930567741394042969e-01
5.678061523437500000e+03 9.852721095085144043e-01
5.679369140625000000e+03 9.760369658470153809e-01
5.680677246093750000e+03 1.000734686851501465e+00
5.681985351562500000e+03 9.970510601997375488e-01
5.683293945312500000e+03 9.936735630035400391e-01
5.684602539062500000e+03 9.974828362464904785e-01
5.685911621093750000e+03 1.003845095634460449e+00
5.687221191406250000e+03 9.902930259704589844e-01
5.688530761718750000e+03 1.009201884269714355e+00
5.689840820312500000e+03 1.016898274421691895e+00
5.691150878906250000e+03 9.924911856651306152e-01
5.692461425781250000e+03 9.766210913658142090e-01
5.693772460937500000e+03 9.920493364334106445e-01
5.695083496093750000e+03 1.011431455612182617e+00
5.696395019531250000e+03 9.949772953987121582e-01
5.697707031250000000e+03 1.015541911125183105e+00
5.699019042968750000e+03 1.011030912399291992e+00
5.700331542968750000e+03 9.988034963607788086e-01
5.701644042968750000e+03 9.993100762367248535e-01
5.702957031250000000e+03 9.948878884315490723e-01
5.704270507812500000e+03 9.982926249504089355e-01
5.705583984375000000e+03 9.824194312095642090e-01
5.706897949218750000e+03 9.888203144073486328e-01
5.708212402343750000e+03 9.948803186416625977e-01
5.709526855468750000e+03 9.930481910705566406e-01
5.710841796875000000e+03 9.880496263504028320e-01
5.712156738281250000e+03 9.978609085083007812e-01
5.713472167968750000e+03 9.992374181747436523e-01
5.714787597656250000e+03 9.976868033409118652e-01
5.716104003906250000e+03 1.002424359321594238e+00
5.717420410156250000e+03 1.001594543457031250e+00
5.718736816406250000e+03 9.912136793136596680e-01
5.720053710937500000e+03 9.768546223640441895e-01
5.721371093750000000e+03 9.905162453651428223e-01
5.722688476562500000e+03 1.013240575790405273e+00
5.724006347656250000e+03 9.919830560684204102e-01
5.725324707031250000e+03 1.001262903213500977e+00
5.726643066406250000e+03 9.982285499572753906e-01
5.727961914062500000e+03 9.883292913436889648e-01
5.729280761718750000e+03 1.005000948905944824e+00
5.730600097656250000e+03 1.001512765884399414e+00
5.731919921875000000e+03 9.871442317962646484e-01
5.733239746093750000e+03 1.008003592491149902e+00
5.734560058593750000e+03 1.004316329956054688e+00
5.735880859375000000e+03 1.009196639060974121e+00
5.737201660156250000e+03 1.003449678421020508e+00
5.738522949218750000e+03 1.006783246994018555e+00
5.739844238281250000e+03 9.900247454643249512e-01
5.741166015625000000e+03 9.994526505470275879e-01
5.742488281250000000e+03 1.003767848014831543e+00
5.743810546875000000e+03 9.908792972564697266e-01
5.745133300781250000e+03 9.929043650627136230e-01
5.746456542968750000e+03 1.000564575195312500e+00
5.747779785156250000e+03 1.002473950386047363e+00
5.749103515625000000e+03 9.963509440422058105e-01
5.750427246093750000e+03 1.009285211563110352e+00
5.751751464843750000e+03 9.850910305976867676e-01
5.753076171875000000e+03 1.001946687698364258e+00
5.754400878906250000e+03 9.824360609054565430e-01
5.755726074218750000e+03 9.901540279388427734e-01
5.757051269531250000e+03 1.007716536521911621e+00
5.758377441406250000e+03 1.003168344497680664e+00
5.759703125000000000e+03 9.993768930435180664e-01
5.761029785156250000e+03 9.931847453117370605e-01
5.762356445312500000e+03 9.987902045249938965e-01
5.763683105468750000e+03 1.000333428382873535e+00
5.765010742187500000e+03 1.002349495887756348e+00
5.766338378906250000e+03 9.951927065849304199e-01
5.767666015625000000e+03 9.989382624626159668e-01
5.768994140625000000e+03 9.922591447830200195e-01
5.770322753906250000e+03 9.974138140678405762e-01
5.771651855468750000e+03 9.944320917129516602e-01
5.772980957031250000e+03 1.006828784942626953e+00
5.774310058593750000e+03 1.005195021629333496e+00
5.775640136718750000e+03 9.838040471076965332e-01
5.776970214843750000e+03 9.970821142196655273e-01
5.778300292968750000e+03 1.006953001022338867e+00
5.779630859375000000e+03 9.815533161163330078e-01
5.780961914062500000e+03 9.604238271713256836e-01
5.782293457031250000e+03 9.527994990348815918e-01
5.783625000000000000e+03 9.637055993080139160e-01
5.784956542968750000e+03 9.697111845016479492e-01
5.786289062500000000e+03 9.885540008544921875e-01
5.787621582031250000e+03 9.952989816665649414e-01
5.788954101562500000e+03 9.872602820396423340e-01
5.790287109375000000e+03 9.936375021934509277e-01
5.791620605468750000e+03 9.894401431083679199e-01
5.792954589843750000e+03 9.965080022811889648e-01
5.794288574218750000e+03 1.010051131248474121e+00
5.795622558593750000e+03 9.950886368751525879e-01
5.796957519531250000e+03 9.979673027992248535e-01
5.798292480468750000e+03 1.011154413223266602e+00
5.799627441406250000e+03 9.842231869697570801e-01
5.800963378906250000e+03 9.885392785072326660e-01
5.802299316406250000e+03 1.001391649246215820e+00
5.803635253906250000e+03 1.002407431602478027e+00
5.804971679687500000e+03 1.017108559608459473e+00
5.806308593750000000e+03 1.010980606079101562e+00
5.807645507812500000e+03 1.001410365104675293e+00
5.808982910156250000e+03 1.005095243453979492e+00
5.810320800781250000e+03 9.929875135421752930e-01
5.811658691406250000e+03 1.004225015640258789e+00
5.812997070312500000e+03 9.961912631988525391e-01
5.814335937500000000e+03 1.012509584426879883e+00
5.815674804687500000e+03 1.014895200729370117e+00
5.817014160156250000e+03 1.015948653221130371e+00
5.818353515625000000e+03 1.016217112541198730e+00
5.819693359375000000e+03 1.027460217475891113e+00
5.821033691406250000e+03 1.012524127960205078e+00
5.822374023437500000e+03 1.000455617904663086e+00
5.823714843750000000e+03 1.000313520431518555e+00
5.825056152343750000e+03 1.010641455650329590e+00
5.826397460937500000e+03 1.006008982658386230e+00
5.827739257812500000e+03 9.997665882110595703e-01
5.829081054687500000e+03 9.974017143249511719e-01
5.830423828125000000e+03 1.001433253288269043e+00
5.831766113281250000e+03 9.960243105888366699e-01
5.833109375000000000e+03 1.014387130737304688e+00
5.834452636718750000e+03 1.003509998321533203e+00
5.835795898437500000e+03 1.012339472770690918e+00
5.837140136718750000e+03 1.015384197235107422e+00
5.838484375000000000e+03 1.019571661949157715e+00
5.839828613281250000e+03 9.969103932380676270e-01
5.841173339843750000e+03 1.011191606521606445e+00
5.842518554687500000e+03 1.009284973144531250e+00
5.843864257812500000e+03 9.965886473655700684e-01
5.845209960937500000e+03 1.006388068199157715e+00
5.846556152343750000e+03 1.018935918807983398e+00
5.847902343750000000e+03 1.001481652259826660e+00
5.849249023437500000e+03 1.008876442909240723e+00
5.850596191406250000e+03 9.894030094146728516e-01
5.851943359375000000e+03 1.006696701049804688e+00
5.853291015625000000e+03 9.962412118911743164e-01
5.854638671875000000e+03 1.016543984413146973e+00
5.855987304687500000e+03 9.864204525947570801e-01
5.857335449218750000e+03 1.012749791145324707e+00
5.858684570312500000e+03 1.006614208221435547e+00
5.860033691406250000e+03 1.016586780548095703e+00
5.861383300781250000e+03 1.015087723731994629e+00
5.862732910156250000e+03 1.003697872161865234e+00
5.864083007812500000e+03 1.027384996414184570e+00
5.865433593750000000e+03 1.013645768165588379e+00
5.866784179687500000e+03 1.013577461242675781e+00
5.868135253906250000e+03 1.023489713668823242e+00
5.869486328125000000e+03 1.014467597007751465e+00
5.870838378906250000e+03 1.006497144699096680e+00
5.872189941406250000e+03 1.010261058807373047e+00
5.873542480468750000e+03 1.012063860893249512e+00
5.874895019531250000e+03 1.013222455978393555e+00
5.876248046875000000e+03 1.023005247116088867e+00
5.877601074218750000e+03 9.820730686187744141e-01
5.878954589843750000e+03 9.958432316780090332e-01
5.880308593750000000e+03 1.027382254600524902e+00
5.881662597656250000e+03 1.019270777702331543e+00
5.883017089843750000e+03 1.004498600959777832e+00
5.884372070312500000e+03 1.017366886138916016e+00
5.885727050781250000e+03 9.962415695190429688e-01
5.887082519531250000e+03 9.993742704391479492e-01
5.888437988281250000e+03 1.002287149429321289e+00
5.889793945312500000e+03 9.598641395568847656e-01
5.891150390625000000e+03 8.742399811744689941e-01
5.892506835937500000e+03 8.593422174453735352e-01
5.893864257812500000e+03 9.430447816848754883e-01
5.895221191406250000e+03 9.792315363883972168e-01
5.896579101562500000e+03 9.213065505027770996e-01
5.897936523437500000e+03 8.864673972129821777e-01
5.899294921875000000e+03 9.296730756759643555e-01
5.900653320312500000e+03 9.876901507377624512e-01
5.902012207031250000e+03 9.992043375968933105e-01
5.903371582031250000e+03 9.863330721855163574e-01
5.904730957031250000e+03 9.870960116386413574e-01
5.906090820312500000e+03 1.007143020629882812e+00
5.907450683593750000e+03 1.014596819877624512e+00
5.908811035156250000e+03 1.002042651176452637e+00
5.910171875000000000e+03 1.005267500877380371e+00
5.911532714843750000e+03 1.021299839019775391e+00
5.912894042968750000e+03 1.014105916023254395e+00
5.914255859375000000e+03 1.005421757698059082e+00
5.915617675781250000e+03 1.007953524589538574e+00
5.916979980468750000e+03 1.002487540245056152e+00
5.918342773437500000e+03 9.984243512153625488e-01
5.919705566406250000e+03 1.003273010253906250e+00
5.921068847656250000e+03 1.012627243995666504e+00
5.922432617187500000e+03 1.008828163146972656e+00
5.923796386718750000e+03 9.954824447631835938e-01
5.925160156250000000e+03 9.962733387947082520e-01
5.926524902343750000e+03 1.002318501472473145e+00
5.927889648437500000e+03 1.005003213882446289e+00
5.929254882812500000e+03 1.007459759712219238e+00
5.930620117187500000e+03 1.010164260864257812e+00
5.931985839843750000e+03 1.013963699340820312e+00
5.933352050781250000e+03 9.934933781623840332e-01
5.934718261718750000e+03 1.012617945671081543e+00
5.936084960937500000e+03 1.005978345870971680e+00
5.937452148437500000e+03 9.931811094284057617e-01
5.938819335937500000e+03 9.921495914459228516e-01
5.940187011718750000e+03 9.965716004371643066e-01
5.941554687500000000e+03 9.972179532051086426e-01
5.942923339843750000e+03 9.853211641311645508e-01
5.944291503906250000e+03 1.008000969886779785e+00
5.945660644531250000e+03 9.842896461486816406e-01
5.947029785156250000e+03 9.964677095413208008e-01
5.948399414062500000e+03 9.959911704063415527e-01
5.949769042968750000e+03 9.847970604896545410e-01
5.951139160156250000e+03 1.008410334587097168e+00
5.952509765625000000e+03 9.980527162551879883e-01
5.953880371093750000e+03 1.008541941642761230e+00
5.955251464843750000e+03 9.996198415756225586e-01
5.956623046875000000e+03 9.892092347145080566e-01
5.957994628906250000e+03 9.892626404762268066e-01
5.959366699218750000e+03 9.770658016204833984e-01
5.960739257812500000e+03 9.893354177474975586e-01
5.962111816406250000e+03 9.939653277397155762e-01
5.963484863281250000e+03 9.868840575218200684e-01
5.964857910156250000e+03 1.000051021575927734e+00
5.966231445312500000e+03 9.918493032455444336e-01
5.967605468750000000e+03 9.915606379508972168e-01
5.968979980468750000e+03 9.904759526252746582e-01
5.970354492187500000e+03 1.010921835899353027e+00
5.971729492187500000e+03 9.689529538154602051e-01
5.973104492187500000e+03 9.893527030944824219e-01
5.974479980468750000e+03 9.865955710411071777e-01
5.975855957031250000e+03 9.791327118873596191e-01
5.977231933593750000e+03 9.876816272735595703e-01
5.978608398437500000e+03 9.882364869117736816e-01
5.979985351562500000e+03 9.820143580436706543e-01
5.981362304687500000e+03 9.689805507659912109e-01
5.982739746093750000e+03 9.985866546630859375e-01
5.984117675781250000e+03 9.806190729141235352e-01
5.985495605468750000e+03 1.018890380859375000e+00
5.986874023437500000e+03 9.806381464004516602e-01
5.988252441406250000e+03 9.968413710594177246e-01
5.989631835937500000e+03 9.939279556274414062e-01
5.991010742187500000e+03 1.015055418014526367e+00
5.992390625000000000e+03 9.815626144409179688e-01
5.993770507812500000e+03 1.008876323699951172e+00
5.995150878906250000e+03 9.961400032043457031e-01
5.996531250000000000e+03 9.922533035278320312e-01
5.997912109375000000e+03 1.016549825668334961e+00
5.999293457031250000e+03 9.852719902992248535e-01
6.000675292968750000e+03 1.010378718376159668e+00
6.002057128906250000e+03 1.011883735656738281e+00
6.003438964843750000e+03 9.979302883148193359e-01
6.004821777343750000e+03 9.994997382164001465e-01
6.006204589843750000e+03 9.936162829399108887e-01
6.007587402343750000e+03 1.005312204360961914e+00
6.008971191406250000e+03 9.929327964782714844e-01
6.010354980468750000e+03 9.976701736450195312e-01
6.011738769531250000e+03 9.891041517257690430e-01
6.013123535156250000e+03 9.834960103034973145e-01
6.014508300781250000e+03 1.007611274719238281e+00
6.015893066406250000e+03 1.013534903526306152e+00
6.017278320312500000e+03 1.012497901916503906e+00
6.018664062500000000e+03 9.959665536880493164e-01
6.020050292968750000e+03 9.999167323112487793e-01
6.021436523437500000e+03 9.951084256172180176e-01
6.022823242187500000e+03 9.988752603530883789e-01
6.024209960937500000e+03 9.984380602836608887e-01
6.025597167968750000e+03 9.875277876853942871e-01
6.026984863281250000e+03 9.866758584976196289e-01
6.028373046875000000e+03 1.005236744880676270e+00
6.029761230468750000e+03 1.011995434761047363e+00
6.031149902343750000e+03 1.009820938110351562e+00
6.032538574218750000e+03 1.002166628837585449e+00
6.033927734375000000e+03 1.002492666244506836e+00
6.035317382812500000e+03 9.959510564804077148e-01
6.036707031250000000e+03 9.879773855209350586e-01
6.038097167968750000e+03 9.990910887718200684e-01
6.039487792968750000e+03 9.986275434494018555e-01
6.040878417968750000e+03 1.005086541175842285e+00
6.042269531250000000e+03 1.005169034004211426e+00
6.043661132812500000e+03 9.900556206703186035e-01
6.045053222656250000e+03 9.879013299942016602e-01
6.046444824218750000e+03 9.824100732803344727e-01
6.047837402343750000e+03 9.916995167732238770e-01
6.049229980468750000e+03 1.005986809730529785e+00
6.050623046875000000e+03 1.002638459205627441e+00
6.052016601562500000e+03 9.986756443977355957e-01
6.053410156250000000e+03 1.001411080360412598e+00
6.054804199218750000e+03 9.953598380088806152e-01
6.056198730468750000e+03 9.978799819946289062e-01
6.057593261718750000e+03 1.005020260810852051e+00
6.058988281250000000e+03 9.976454973220825195e-01
6.060383789062500000e+03 1.007636785507202148e+00
6.061779296875000000e+03 1.009268999099731445e+00
6.063175292968750000e+03 1.018383264541625977e+00
6.064571289062500000e+03 1.006972193717956543e+00
6.065967773437500000e+03 9.981709122657775879e-01
6.067364746093750000e+03 1.007028102874755859e+00
6.068762207031250000e+03 1.000549554824829102e+00
6.070159667968750000e+03 1.000304937362670898e+00
6.071557617187500000e+03 9.956651329994201660e-01
6.072955566406250000e+03 9.996103644371032715e-01
6.074354003906250000e+03 9.869439005851745605e-01
6.075752929687500000e+03 9.938200712203979492e-01
6.077152343750000000e+03 1.012293338775634766e+00
6.078551757812500000e+03 9.976424574851989746e-01
6.079951660156250000e+03 1.001579761505126953e+00
6.081351562500000000e+03 9.909236431121826172e-01
6.082751953125000000e+03 1.013702869415283203e+00
6.084152832031250000e+03 9.955589175224304199e-01
6.085553710937500000e+03 9.979953169822692871e-01
6.086955078125000000e+03 1.008877158164978027e+00
6.088356933593750000e+03 9.809808731079101562e-01
6.089759277343750000e+03 9.854910969734191895e-01
6.091161621093750000e+03 9.850288033485412598e-01
6.092563964843750000e+03 1.003045916557312012e+00
6.093967285156250000e+03 9.901639223098754883e-01
6.095370605468750000e+03 1.006713867187500000e+00
6.096774414062500000e+03 9.855179786682128906e-01
6.098178222656250000e+03 1.004904627799987793e+00
6.099582519531250000e+03 1.003749489784240723e+00
6.100987304687500000e+03 9.962677359580993652e-01
6.102392089843750000e+03 9.986638426780700684e-01
6.103797363281250000e+03 9.674889445304870605e-01
6.105203125000000000e+03 1.013427138328552246e+00
6.106608886718750000e+03 9.956185221672058105e-01
6.108015136718750000e+03 9.950414299964904785e-01
6.109421875000000000e+03 9.944778084754943848e-01
6.110828613281250000e+03 9.973521232604980469e-01
6.112235839843750000e+03 9.943903088569641113e-01
6.113643554687500000e+03 9.989547729492187500e-01
6.115051269531250000e+03 9.983682632446289062e-01
6.116459472656250000e+03 1.006874084472656250e+00
6.117868164062500000e+03 1.001764535903930664e+00
6.119276855468750000e+03 1.000112056732177734e+00
6.120686035156250000e+03 9.892185330390930176e-01
6.122095703125000000e+03 9.975427389144897461e-01
6.123505371093750000e+03 9.912772178649902344e-01
6.124915527343750000e+03 9.854212999343872070e-01
6.126326171875000000e+03 9.812555313110351562e-01
6.127736816406250000e+03 9.826772212982177734e-01
6.129147949218750000e+03 9.711748957633972168e-01
6.130559570312500000e+03 9.806821346282958984e-01
6.131971191406250000e+03 9.793218374252319336e-01
6.133383300781250000e+03 9.766611456871032715e-01
6.134795898437500000e+03 9.840478897094726562e-01
6.136208496093750000e+03 1.015483736991882324e+00
6.137621582031250000e+03 1.002185225486755371e+00
6.139035156250000000e+03 9.995861053466796875e-01
6.140448730468750000e+03 1.008663535118103027e+00
6.141862792968750000e+03 9.994527101516723633e-01
6.143277343750000000e+03 9.993554949760437012e-01
6.144691894531250000e+03 9.928579926490783691e-01
6.146106933593750000e+03 9.969899654388427734e-01
6.147522460937500000e+03 9.978825449943542480e-01
6.148937988281250000e+03 9.928773641586303711e-01
6.150354003906250000e+03 9.865741729736328125e-01
6.151770507812500000e+03 9.879277944564819336e-01
6.153187011718750000e+03 9.997127056121826172e-01
6.154604003906250000e+03 9.987661242485046387e-01
6.156021484375000000e+03 9.975501894950866699e-01
6.157438964843750000e+03 9.894773364067077637e-01
6.158856933593750000e+03 9.978868365287780762e-01
6.160275390625000000e+03 9.852962493896484375e-01
6.161693847656250000e+03 9.861763119697570801e-01
6.163112792968750000e+03 9.881303310394287109e-01
6.164532226562500000e+03 9.971231818199157715e-01
6.165951660156250000e+03 9.900730252265930176e-01
6.167371582031250000e+03 9.769318103790283203e-01
6.168791992187500000e+03 9.914344549179077148e-01
6.170212402343750000e+03 9.856430888175964355e-01
6.171633300781250000e+03 9.837228655815124512e-01
6.173054687500000000e+03 9.836644530296325684e-01
6.174476074218750000e+03 9.912272095680236816e-01
6.175897949218750000e+03 9.933012723922729492e-01
6.177320312500000000e+03 9.864135980606079102e-01
6.178742675781250000e+03 9.932072162628173828e-01
6.180165527343750000e+03 9.854124784469604492e-01
6.181588867187500000e+03 9.871130585670471191e-01
6.183012207031250000e+03 9.804570674896240234e-01
6.184436035156250000e+03 9.891027808189392090e-01
6.185860351562500000e+03 9.918172359466552734e-01
6.187284667968750000e+03 9.943647384643554688e-01
6.188709472656250000e+03 1.009443879127502441e+00
6.190134765625000000e+03 9.877686500549316406e-01
6.191560546875000000e+03 9.947236776351928711e-01
6.192986328125000000e+03 9.960492849349975586e-01
6.194412109375000000e+03 1.004729986190795898e+00
6.195838867187500000e+03 1.003883600234985352e+00
6.197265625000000000e+03 9.904283285140991211e-01
6.198692871093750000e+03 9.956226944923400879e-01
6.200120117187500000e+03 9.946605563163757324e-01
6.201547851562500000e+03 1.000425696372985840e+00
6.202976074218750000e+03 9.853603839874267578e-01
6.204404785156250000e+03 1.008184194564819336e+00
6.205833496093750000e+03 9.951366782188415527e-01
6.207262695312500000e+03 9.893833994865417480e-01
6.208691894531250000e+03 9.949662089347839355e-01
6.210121582031250000e+03 1.009957313537597656e+00
6.211551757812500000e+03 9.934735894203186035e-01
6.212982421875000000e+03 1.012668609619140625e+00
6.214413085937500000e+03 9.971570372581481934e-01
6.215844238281250000e+03 1.005736947059631348e+00
6.217275390625000000e+03 9.986373782157897949e-01
6.218707031250000000e+03 1.001461744308471680e+00
6.220139160156250000e+03 1.007962942123413086e+00
6.221571777343750000e+03 1.004558324813842773e+00
6.223004394531250000e+03 9.921858310699462891e-01
6.224437500000000000e+03 1.004196882247924805e+00
6.225871093750000000e+03 1.007773756980895996e+00
6.227304687500000000e+03 1.004843235015869141e+00
6.228738769531250000e+03 1.019745707511901855e+00
6.230172851562500000e+03 1.005526781082153320e+00
6.231607910156250000e+03 1.017753839492797852e+00
6.233042968750000000e+03 1.014958620071411133e+00
6.234478027343750000e+03 1.028900265693664551e+00
6.235914062500000000e+03 1.012161850929260254e+00
6.237350097656250000e+03 1.008266210556030273e+00
6.238786132812500000e+03 1.006862521171569824e+00
6.240223144531250000e+03 9.907108545303344727e-01
6.241660156250000000e+03 9.964166879653930664e-01
6.243097656250000000e+03 1.005826354026794434e+00
6.244535156250000000e+03 9.965468049049377441e-01
6.245973144531250000e+03 1.018485426902770996e+00
6.247411621093750000e+03 1.008596539497375488e+00
6.248850097656250000e+03 1.004937291145324707e+00
6.250289062500000000e+03 1.013799428939819336e+00
6.251728515625000000e+03 1.001176834106445312e+00
6.253167968750000000e+03 1.012450218200683594e+00
6.254608398437500000e+03 1.008032202720642090e+00
6.256048339843750000e+03 1.013288617134094238e+00
6.257489257812500000e+03 1.013514876365661621e+00
6.258930175781250000e+03 1.016403675079345703e+00
6.260371582031250000e+03 1.020737409591674805e+00
6.261813476562500000e+03 1.016468167304992676e+00
6.263255371093750000e+03 1.020179867744445801e+00
6.264697753906250000e+03 1.016252994537353516e+00
6.266140136718750000e+03 1.015810012817382812e+00
6.267583496093750000e+03 1.003305077552795410e+00
6.269026367187500000e+03 1.014910340309143066e+00
6.270470214843750000e+03 9.982200264930725098e-01
6.271914062500000000e+03 1.011472702026367188e+00
6.273358398437500000e+03 9.908985495567321777e-01
6.274803222656250000e+03 1.021701812744140625e+00
6.276248046875000000e+03 1.001000285148620605e+00
6.277693359375000000e+03 9.503294825553894043e-01
6.279139160156250000e+03 9.393798112869262695e-01
6.280584960937500000e+03 9.411428570747375488e-01
6.282031738281250000e+03 9.381880760192871094e-01
6.283478027343750000e+03 9.588512778282165527e-01
6.284925292968750000e+03 9.474073648452758789e-01
6.286372558593750000e+03 9.379775524139404297e-01
6.287820312500000000e+03 9.733664393424987793e-01
6.289268066406250000e+03 9.842144846916198730e-01
6.290716308593750000e+03 9.682914614677429199e-01
6.292165039062500000e+03 9.952793121337890625e-01
6.293614257812500000e+03 9.881104826927185059e-01
6.295063476562500000e+03 9.795946478843688965e-01
6.296513183593750000e+03 9.937593936920166016e-01
6.297962890625000000e+03 9.869989752769470215e-01
6.299413574218750000e+03 1.000162601470947266e+00
6.300864257812500000e+03 1.002705097198486328e+00
6.302314941406250000e+03 9.853366017341613770e-01
6.303766601562500000e+03 9.925640225410461426e-01
6.305218261718750000e+03 9.916938543319702148e-01
6.306669921875000000e+03 9.914473891258239746e-01
6.308122558593750000e+03 9.910909533500671387e-01
6.309575195312500000e+03 9.842413067817687988e-01
6.311027832031250000e+03 1.001467466354370117e+00
6.312481445312500000e+03 9.852219223976135254e-01
6.313935058593750000e+03 1.006334304809570312e+00
6.315389160156250000e+03 1.010533094406127930e+00
6.316843261718750000e+03 9.885394573211669922e-01
6.318297851562500000e+03 9.850804805755615234e-01
6.319752929687500000e+03 1.000042080879211426e+00
6.321208496093750000e+03 9.964293241500854492e-01
6.322664062500000000e+03 1.001319408416748047e+00
6.324120117187500000e+03 1.007532596588134766e+00
6.325576660156250000e+03 1.003361105918884277e+00
6.327033203125000000e+03 1.010354161262512207e+00
6.328490234375000000e+03 1.013235569000244141e+00
6.329947753906250000e+03 1.008070588111877441e+00
6.331405273437500000e+03 1.003000020980834961e+00
6.332863281250000000e+03 1.001311063766479492e+00
6.334321777343750000e+03 9.943993091583251953e-01
6.335780273437500000e+03 9.821941852569580078e-01
6.337239257812500000e+03 9.944555163383483887e-01
6.338698730468750000e+03 9.893990159034729004e-01
6.340158203125000000e+03 1.009680271148681641e+00
6.341618652343750000e+03 1.004224896430969238e+00
6.343079101562500000e+03 1.001792430877685547e+00
6.344539550781250000e+03 1.012192845344543457e+00
6.346000488281250000e+03 9.915774464607238770e-01
6.347461914062500000e+03 9.602377414703369141e-01
6.348923828125000000e+03 9.633974432945251465e-01
6.350385742187500000e+03 9.554986357688903809e-01
6.351848144531250000e+03 9.799998998641967773e-01
6.353311035156250000e+03 1.004894971847534180e+00
6.354773925781250000e+03 9.869180321693420410e-01
6.356237304687500000e+03 1.008554935455322266e+00
6.357701171875000000e+03 9.947527647018432617e-01
6.359165039062500000e+03 9.965180754661560059e-01
6.360629882812500000e+03 9.996644258499145508e-01
6.362094238281250000e+03 1.001536965370178223e+00
6.363559570312500000e+03 9.884320497512817383e-01
6.365024902343750000e+03 9.876026511192321777e-01
6.366490722656250000e+03 1.003566265106201172e+00
6.367957031250000000e+03 1.001791834831237793e+00
6.369423339843750000e+03 1.006053805351257324e+00
6.370890136718750000e+03 9.792427420616149902e-01
6.372357421875000000e+03 9.632185697555541992e-01
6.373824707031250000e+03 9.787439703941345215e-01
6.375292480468750000e+03 9.781433343887329102e-01
6.376760742187500000e+03 1.005587577819824219e+00
6.378229003906250000e+03 9.944794178009033203e-01
6.379697753906250000e+03 1.000279545783996582e+00
6.381166992187500000e+03 9.966937303543090820e-01
6.382636718750000000e+03 1.019027948379516602e+00
6.384106445312500000e+03 9.927091598510742188e-01
6.385576660156250000e+03 9.983485341072082520e-01
6.387046875000000000e+03 9.964367747306823730e-01
6.388518066406250000e+03 1.011904120445251465e+00
6.389988769531250000e+03 1.007563114166259766e+00
6.391460449218750000e+03 1.007666349411010742e+00
6.392932617187500000e+03 9.975308179855346680e-01
6.394404785156250000e+03 1.004208922386169434e+00
6.395876953125000000e+03 1.002551198005676270e+00
6.397350097656250000e+03 1.007216930389404297e+00
6.398823242187500000e+03 1.002960443496704102e+00
6.400296875000000000e+03 1.000269651412963867e+00
6.401770507812500000e+03 9.899172782897949219e-01
6.403245117187500000e+03 1.003607630729675293e+00
6.404719238281250000e+03 9.998334646224975586e-01
6.406194335937500000e+03 9.959583878517150879e-01
6.407669433593750000e+03 1.009345412254333496e+00
6.409145019531250000e+03 1.005033850669860840e+00
6.410621093750000000e+03 9.927195310592651367e-01
6.412097167968750000e+03 9.882158041000366211e-01
6.413574218750000000e+03 1.000745058059692383e+00
6.415050781250000000e+03 1.003399491310119629e+00
6.416528320312500000e+03 1.001055598258972168e+00
6.418005859375000000e+03 1.004016399383544922e+00
6.419483886718750000e+03 9.801984429359436035e-01
6.420962402343750000e+03 9.919764995574951172e-01
6.422440917968750000e+03 9.956415891647338867e-01
6.423919921875000000e+03 9.931663870811462402e-01
6.425398925781250000e+03 9.997792243957519531e-01
6.426878906250000000e+03 1.004313468933105469e+00
6.428358886718750000e+03 1.002838253974914551e+00
6.429839355468750000e+03 9.938831329345703125e-01
6.431319824218750000e+03 9.995468854904174805e-01
6.432800781250000000e+03 9.966665506362915039e-01
6.434282226562500000e+03 9.890716671943664551e-01
6.435764160156250000e+03 9.965372681617736816e-01
6.437246093750000000e+03 9.993069767951965332e-01
6.438728515625000000e+03 9.915555715560913086e-01
6.440211425781250000e+03 9.911167025566101074e-01
6.441694335937500000e+03 1.004545569419860840e+00
6.443177734375000000e+03 1.004023313522338867e+00
6.444661621093750000e+03 9.925841093063354492e-01
6.446145507812500000e+03 9.994717240333557129e-01
6.447629882812500000e+03 9.952306747436523438e-01
6.449114746093750000e+03 9.894517064094543457e-01
6.450600097656250000e+03 1.009129285812377930e+00
6.452085449218750000e+03 9.932558536529541016e-01
6.453571289062500000e+03 9.988570809364318848e-01
6.455057617187500000e+03 9.948882460594177246e-01
6.456543945312500000e+03 9.788347482681274414e-01
6.458030761718750000e+03 9.673507213592529297e-01
6.459518066406250000e+03 9.704788923263549805e-01
6.461005371093750000e+03 9.681411385536193848e-01
6.462493164062500000e+03 9.838750362396240234e-01
6.463981445312500000e+03 9.886839985847473145e-01
6.465470214843750000e+03 9.918681979179382324e-01
6.466958984375000000e+03 1.001791119575500488e+00
6.468448242187500000e+03 9.946302771568298340e-01
6.469937988281250000e+03 9.999843239784240723e-01
6.471427734375000000e+03 9.946389794349670410e-01
6.472917968750000000e+03 9.935060739517211914e-01
6.474408691406250000e+03 9.974508881568908691e-01
6.475899902343750000e+03 9.972833991050720215e-01
6.477391113281250000e+03 9.909414649009704590e-01
6.478882812500000000e+03 9.942016601562500000e-01
6.480374511718750000e+03 9.985575079917907715e-01
6.481866699218750000e+03 9.979789853096008301e-01
6.483359375000000000e+03 9.970799684524536133e-01
6.484852539062500000e+03 1.000174880027770996e+00
6.486346191406250000e+03 9.883697628974914551e-01
6.487839843750000000e+03 1.000866651535034180e+00
6.489333984375000000e+03 1.004229664802551270e+00
6.490828125000000000e+03 9.946513175964355469e-01
6.492322753906250000e+03 9.882303476333618164e-01
6.493817871093750000e+03 9.878182411193847656e-01
6.495313476562500000e+03 9.975914359092712402e-01
6.496809082031250000e+03 9.848281741142272949e-01
6.498305175781250000e+03 9.955808520317077637e-01
6.499801757812500000e+03 9.833142161369323730e-01
6.501298339843750000e+03 9.902855157852172852e-01
6.502795898437500000e+03 9.976528882980346680e-01
6.504293457031250000e+03 9.786737561225891113e-01
6.505791015625000000e+03 1.002060055732727051e+00
6.507289062500000000e+03 9.913733005523681641e-01
6.508787597656250000e+03 9.971077442169189453e-01
6.510286621093750000e+03 9.887838363647460938e-01
6.511785644531250000e+03 9.884537458419799805e-01
6.513285644531250000e+03 1.006152272224426270e+00
6.514785156250000000e+03 9.934148788452148438e-01
6.516285644531250000e+03 9.881725907325744629e-01
6.517786132812500000e+03 9.793676137924194336e-01
6.519287109375000000e+03 9.917461276054382324e-01
6.520788574218750000e+03 9.778895974159240723e-01
6.522290039062500000e+03 1.002822399139404297e+00
6.523791992187500000e+03 9.906403422355651855e-01
6.525294433593750000e+03 9.978740811347961426e-01
6.526796875000000000e+03 9.939527511596679688e-01
6.528300292968750000e+03 9.850156903266906738e-01
6.529803710937500000e+03 9.826133251190185547e-01
6.531307128906250000e+03 9.764922261238098145e-01
6.532811035156250000e+03 9.884865880012512207e-01
6.534315429687500000e+03 9.841390848159790039e-01
6.535820312500000000e+03 9.796478152275085449e-01
6.537325683593750000e+03 9.895166158676147461e-01
6.538831054687500000e+03 9.748283028602600098e-01
6.540336914062500000e+03 9.696276187896728516e-01
6.541842773437500000e+03 9.780051112174987793e-01
6.543349609375000000e+03 9.691410660743713379e-01
6.544856445312500000e+03 9.542826414108276367e-01
6.546363281250000000e+03 9.593200087547302246e-01
6.547871093750000000e+03 9.513342976570129395e-01
6.549378906250000000e+03 9.429093003273010254e-01
6.550887207031250000e+03 9.365336298942565918e-01
6.552395507812500000e+03 9.146673083305358887e-01
6.553904296875000000e+03 9.090366959571838379e-01
6.555413574218750000e+03 8.743902444839477539e-01
6.556923339843750000e+03 8.578509092330932617e-01
6.558433593750000000e+03 8.384245038032531738e-01
6.559943847656250000e+03 7.937816381454467773e-01
6.561454589843750000e+03 7.518822550773620605e-01
6.562965332031250000e+03 6.788218021392822266e-01
6.564476562500000000e+03 6.113653779029846191e-01
6.565988281250000000e+03 6.081278920173645020e-01
6.567500488281250000e+03 6.687725782394409180e-01
6.569012695312500000e+03 7.409750223159790039e-01
6.570525390625000000e+03 8.009594678878784180e-01
6.572038574218750000e+03 8.311433792114257812e-01
6.573552246093750000e+03 8.515309095382690430e-01
6.575065917968750000e+03 8.800729513168334961e-01
6.576580078125000000e+03 8.966094255447387695e-01
6.578094726562500000e+03 9.201648831367492676e-01
6.579609375000000000e+03 9.407196640968322754e-01
6.581124511718750000e+03 9.489555954933166504e-01
6.582640136718750000e+03 9.586647748947143555e-01
6.584155761718750000e+03 9.684883952140808105e-01
6.585672363281250000e+03 9.692481160163879395e-01
6.587188964843750000e+03 9.749695062637329102e-01
6.588705566406250000e+03 9.675931930541992188e-01
6.590223144531250000e+03 9.853414297103881836e-01
6.591740722656250000e+03 9.840835928916931152e-01
6.593258789062500000e+03 9.890270233154296875e-01
6.594776855468750000e+03 9.943698048591613770e-01
6.596295410156250000e+03 9.883896112442016602e-01
6.597814453125000000e+03 9.891498684883117676e-01
6.599333984375000000e+03 9.904488325119018555e-01
6.600854003906250000e+03 9.733161926269531250e-01
6.602374023437500000e+03 9.901448488235473633e-01
6.603894042968750000e+03 1.002448081970214844e+00
6.605415039062500000e+03 9.960304498672485352e-01
6.606936035156250000e+03 9.962766766548156738e-01
6.608457519531250000e+03 9.995454549789428711e-01
6.609979492187500000e+03 9.906883835792541504e-01
6.611501464843750000e+03 9.944913983345031738e-01
6.613024414062500000e+03 9.866528511047363281e-01
6.614546875000000000e+03 9.838308095932006836e-01
6.616070312500000000e+03 9.859760999679565430e-01
6.617593750000000000e+03 9.903177618980407715e-01
6.619117675781250000e+03 9.916498064994812012e-01
6.620642089843750000e+03 9.912439584732055664e-01
6.622166503906250000e+03 9.994396567344665527e-01
6.623691894531250000e+03 1.005307793617248535e+00
6.625217285156250000e+03 1.013804554939270020e+00
6.626742675781250000e+03 9.958356618881225586e-01
6.628268554687500000e+03 9.924632310867309570e-01
6.629795410156250000e+03 1.005047440528869629e+00
6.631321777343750000e+03 1.002265691757202148e+00
6.632849121093750000e+03 9.920784235000610352e-01
6.634376464843750000e+03 1.000965118408203125e+00
6.635904296875000000e+03 9.944019913673400879e-01
6.637432617187500000e+03 9.901908636093139648e-01
6.638960937500000000e+03 9.973406195640563965e-01
6.640489746093750000e+03 1.008454918861389160e+00
6.642019042968750000e+03 9.953944683074951172e-01
6.643548339843750000e+03 1.004298090934753418e+00
6.645078613281250000e+03 9.976527690887451172e-01
6.646608886718750000e+03 9.862617850303649902e-01
6.648139160156250000e+03 1.008016943931579590e+00
6.649670410156250000e+03 9.918101429939270020e-01
6.651201660156250000e+03 9.980037808418273926e-01
6.652733398437500000e+03 1.009163737297058105e+00
6.654265136718750000e+03 1.001115083694458008e+00
6.655797851562500000e+03 1.005653262138366699e+00
6.657330566406250000e+03 1.001200556755065918e+00
6.658863281250000000e+03 9.893465042114257812e-01
6.660396972656250000e+03 1.000363945960998535e+00
6.661930664062500000e+03 9.820892810821533203e-01
6.663464843750000000e+03 9.952711462974548340e-01
6.664999511718750000e+03 1.001374483108520508e+00
6.666534179687500000e+03 9.810248613357543945e-01
6.668069335937500000e+03 1.004958748817443848e+00
6.669604980468750000e+03 9.961413741111755371e-01
6.671140625000000000e+03 1.001246690750122070e+00
6.672677246093750000e+03 9.928720593452453613e-01
6.674213867187500000e+03 9.938526153564453125e-01
6.675750488281250000e+03 1.003537297248840332e+00
6.677288085937500000e+03 1.000731706619262695e+00
6.678825683593750000e+03 9.894084334373474121e-01
6.680363769531250000e+03 9.811673164367675781e-01
6.681902343750000000e+03 9.864757657051086426e-01
6.683440917968750000e+03 9.927886724472045898e-01
6.684979980468750000e+03 9.910978078842163086e-01
6.686519531250000000e+03 9.985899329185485840e-01
6.688059082031250000e+03 1.001627206802368164e+00
6.689599609375000000e+03 9.963843822479248047e-01
6.691140136718750000e+03 9.986298680305480957e-01
6.692680664062500000e+03 1.000675439834594727e+00
6.694222167968750000e+03 9.973840713500976562e-01
6.695763671875000000e+03 9.877301454544067383e-01
6.697305664062500000e+03 9.937652349472045898e-01
6.698847656250000000e+03 9.979212880134582520e-01
6.700390625000000000e+03 9.980745315551757812e-01
6.701933593750000000e+03 9.963584542274475098e-01
6.703477050781250000e+03 9.992877840995788574e-01
6.705020507812500000e+03 1.001879215240478516e+00
6.706564453125000000e+03 9.963810443878173828e-01
6.708108886718750000e+03 9.933264851570129395e-01
6.709653808593750000e+03 9.896597862243652344e-01
6.711198730468750000e+03 9.915937781333923340e-01
6.712744628906250000e+03 9.971910715103149414e-01
6.714290039062500000e+03 9.906522035598754883e-01
6.715836425781250000e+03 9.870991706848144531e-01
6.717382812500000000e+03 1.003651618957519531e+00
6.718929687500000000e+03 1.003211498260498047e+00
6.720477050781250000e+03 9.923088550567626953e-01
6.722024902343750000e+03 9.983171820640563965e-01
6.723572753906250000e+03 9.913057088851928711e-01
6.725121093750000000e+03 9.985727071762084961e-01
6.726669921875000000e+03 9.965512156486511230e-01
6.728218750000000000e+03 9.932356476783752441e-01
6.729768066406250000e+03 1.012308597564697266e+00
6.731317871093750000e+03 9.952039718627929688e-01
6.732868164062500000e+03 1.002100825309753418e+00
6.734418457031250000e+03 1.003677129745483398e+00
6.735969726562500000e+03 9.963673353195190430e-01
6.737520507812500000e+03 9.964919090270996094e-01
6.739072265625000000e+03 1.001468300819396973e+00
6.740624023437500000e+03 9.991225004196166992e-01
6.742176269531250000e+03 1.007999658584594727e+00
6.743729003906250000e+03 9.976292848587036133e-01
6.745282226562500000e+03 9.978182911872863770e-01
6.746835449218750000e+03 9.921014904975891113e-01
6.748389160156250000e+03 9.986418485641479492e-01
6.749942871093750000e+03 9.863013625144958496e-01
6.751497558593750000e+03 9.968333840370178223e-01
6.753052246093750000e+03 9.886906147003173828e-01
6.754607421875000000e+03 9.965418577194213867e-01
6.756163085937500000e+03 1.001962780952453613e+00
6.757718750000000000e+03 9.909881353378295898e-01
6.759274902343750000e+03 9.996452331542968750e-01
6.760831542968750000e+03 9.909720420837402344e-01
6.762388183593750000e+03 9.975243210792541504e-01
6.763945800781250000e+03 9.975777864456176758e-01
6.765503417968750000e+03 9.986779689788818359e-01
6.767061523437500000e+03 1.005770802497863770e+00
6.768619628906250000e+03 9.995499849319458008e-01
6.770178222656250000e+03 9.955683350563049316e-01
6.771737304687500000e+03 9.919970035552978516e-01
6.773296875000000000e+03 9.911265969276428223e-01
6.774856445312500000e+03 1.008369326591491699e+00
6.776416992187500000e+03 9.976388216018676758e-01
6.777977539062500000e+03 9.951351881027221680e-01
6.779538085937500000e+03 1.001327157020568848e+00
6.781099609375000000e+03 9.890212416648864746e-01
6.782661132812500000e+03 1.013267636299133301e+00
6.784223144531250000e+03 9.867995977401733398e-01
6.785785156250000000e+03 9.929926395416259766e-01
6.787348144531250000e+03 1.000087976455688477e+00
6.788911132812500000e+03 9.974651336669921875e-01
6.790474121093750000e+03 1.002980351448059082e+00
6.792038085937500000e+03 9.962107539176940918e-01
6.793602050781250000e+03 1.000337719917297363e+00
6.795166503906250000e+03 1.004681587219238281e+00
6.796731445312500000e+03 9.962081313133239746e-01
6.798296875000000000e+03 9.949128031730651855e-01
6.799862304687500000e+03 9.955289363861083984e-01
6.801428222656250000e+03 1.007240176200866699e+00
6.802994140625000000e+03 1.009673714637756348e+00
6.804561035156250000e+03 1.007912278175354004e+00
6.806127929687500000e+03 1.007075309753417969e+00
6.807695312500000000e+03 9.905773401260375977e-01
6.809263183593750000e+03 9.953036308288574219e-01
6.810831054687500000e+03 9.989706873893737793e-01
6.812399414062500000e+03 9.918782711029052734e-01
6.813968261718750000e+03 9.999932050704956055e-01
6.815537597656250000e+03 9.939648509025573730e-01
6.817106933593750000e+03 1.000030398368835449e+00
6.818676757812500000e+03 9.877166748046875000e-01
6.820247070312500000e+03 9.905389547348022461e-01
6.821817871093750000e+03 9.942229390144348145e-01
6.823388671875000000e+03 1.004990816116333008e+00
6.824959960937500000e+03 1.002735257148742676e+00
6.826531738281250000e+03 9.938520193099975586e-01
6.828103515625000000e+03 9.992796778678894043e-01
6.829676269531250000e+03 9.931555986404418945e-01
6.831249023437500000e+03 9.991010427474975586e-01
6.832822265625000000e+03 9.928943514823913574e-01
6.834395507812500000e+03 9.962341785430908203e-01
6.835969238281250000e+03 9.953808188438415527e-01
6.837543457031250000e+03 1.001071691513061523e+00
6.839118164062500000e+03 9.886434674263000488e-01
6.840693359375000000e+03 9.820325970649719238e-01
6.842268554687500000e+03 9.977267980575561523e-01
6.843844238281250000e+03 9.945521354675292969e-01
6.845420410156250000e+03 9.948133230209350586e-01
6.846996582031250000e+03 9.959850311279296875e-01
6.848573242187500000e+03 9.881155490875244141e-01
6.850150390625000000e+03 9.883087873458862305e-01
6.851728027343750000e+03 9.932427406311035156e-01
6.853305664062500000e+03 9.975716471672058105e-01
6.854883789062500000e+03 1.000229120254516602e+00
6.856462402343750000e+03 1.002289652824401855e+00
6.858041503906250000e+03 1.008505105972290039e+00
6.859620605468750000e+03 1.011096835136413574e+00
6.861200683593750000e+03 1.004559278488159180e+00
6.862780761718750000e+03 1.007535099983215332e+00
6.864360839843750000e+03 1.007081151008605957e+00
6.865941894531250000e+03 9.924825429916381836e-01
6.867522949218750000e+03 9.756511449813842773e-01
6.869104492187500000e+03 9.722582101821899414e-01
6.870686035156250000e+03 9.919263124465942383e-01
6.872268554687500000e+03 9.794797897338867188e-01
6.873851074218750000e+03 9.764733314514160156e-01
6.875434082031250000e+03 9.936866760253906250e-01
6.877017089843750000e+03 1.006626009941101074e+00
6.878601074218750000e+03 1.006429553031921387e+00
6.880185058593750000e+03 9.840618968009948730e-01
6.881769531250000000e+03 1.003502011299133301e+00
6.883354003906250000e+03 9.957251548767089844e-01
6.884939453125000000e+03 1.002649664878845215e+00
6.886524902343750000e+03 1.002827882766723633e+00
6.888110351562500000e+03 9.946875572204589844e-01
6.889696777343750000e+03 9.782989621162414551e-01
6.891283203125000000e+03 9.976487159729003906e-01
6.892870605468750000e+03 9.671700000762939453e-01
6.894457519531250000e+03 9.925947189331054688e-01
6.896045410156250000e+03 9.857613444328308105e-01
6.897633300781250000e+03 9.868070483207702637e-01
6.899221679687500000e+03 9.903369545936584473e-01
6.900810546875000000e+03 9.727730154991149902e-01
6.902399902343750000e+03 9.901627302169799805e-01
6.903989257812500000e+03 9.799587130546569824e-01
6.905579101562500000e+03 9.949541687965393066e-01
6.907169433593750000e+03 9.850413203239440918e-01
6.908760253906250000e+03 9.737218618392944336e-01
6.910351074218750000e+03 9.877323508262634277e-01
6.911942382812500000e+03 9.905325770378112793e-01
6.913534179687500000e+03 9.762020111083984375e-01
6.915125976562500000e+03 1.004985451698303223e+00
6.916718750000000000e+03 1.005212426185607910e+00
6.918311523437500000e+03 1.004662990570068359e+00
6.919904785156250000e+03 1.006190776824951172e+00
6.921498046875000000e+03 9.937554597854614258e-01
6.923092285156250000e+03 9.737267494201660156e-01
6.924686523437500000e+03 9.858952760696411133e-01
6.926281250000000000e+03 1.006200432777404785e+00
6.927875976562500000e+03 1.015103220939636230e+00
6.929471679687500000e+03 1.005009770393371582e+00
6.931067382812500000e+03 9.923242330551147461e-01
6.932663574218750000e+03 9.772509932518005371e-01
6.934259765625000000e+03 1.001332640647888184e+00
6.935856933593750000e+03 1.008159995079040527e+00
6.937454101562500000e+03 9.989445209503173828e-01
6.939051269531250000e+03 1.004425287246704102e+00
6.940649414062500000e+03 9.779949188232421875e-01
6.942247558593750000e+03 1.001716971397399902e+00
6.943846679687500000e+03 9.827001690864562988e-01
6.945445800781250000e+03 1.002358436584472656e+00
6.947044921875000000e+03 1.016217231750488281e+00
6.948645019531250000e+03 1.015962839126586914e+00
6.950245117187500000e+03 1.012599945068359375e+00
6.951845703125000000e+03 9.997235536575317383e-01
6.953446289062500000e+03 9.966217875480651855e-01
6.955047851562500000e+03 1.009711742401123047e+00
6.956649414062500000e+03 1.005903124809265137e+00
6.958251464843750000e+03 1.004824757575988770e+00
6.959853515625000000e+03 9.933258891105651855e-01
6.961456542968750000e+03 9.707840681076049805e-01
6.963059570312500000e+03 9.835021495819091797e-01
6.964663085937500000e+03 9.970410466194152832e-01
6.966267089843750000e+03 9.868625402450561523e-01
6.967871093750000000e+03 1.000855922698974609e+00
6.969475585937500000e+03 1.008953213691711426e+00
6.971080566406250000e+03 1.004213571548461914e+00
6.972686035156250000e+03 9.934937953948974609e-01
6.974291992187500000e+03 1.003124594688415527e+00
6.975897949218750000e+03 9.984883666038513184e-01
6.977504394531250000e+03 1.002015829086303711e+00
6.979111328125000000e+03 9.991235733032226562e-01
6.980718261718750000e+03 9.991888403892517090e-01
6.982325683593750000e+03 1.006054043769836426e+00
6.983933593750000000e+03 1.003147721290588379e+00
6.985541992187500000e+03 1.003214955329895020e+00
6.987150878906250000e+03 9.981526136398315430e-01
6.988759765625000000e+03 1.002149224281311035e+00
6.990369140625000000e+03 9.884747862815856934e-01
6.991979003906250000e+03 9.895638227462768555e-01
6.993588867187500000e+03 9.876300096511840820e-01
6.995199707031250000e+03 9.889083504676818848e-01
6.996810546875000000e+03 9.969975948333740234e-01
6.998421875000000000e+03 9.948200583457946777e-01
7.000033203125000000e+03 9.938291907310485840e-01
7.001645507812500000e+03 9.979182481765747070e-01
7.003257812500000000e+03 9.975112676620483398e-01
7.004870605468750000e+03 9.853104948997497559e-01
7.006483398437500000e+03 9.867197275161743164e-01
7.008097167968750000e+03 9.977505207061767578e-01
7.009710937500000000e+03 1.001580834388732910e+00
7.011325195312500000e+03 1.001665592193603516e+00
7.012939941406250000e+03 9.991541504859924316e-01
7.014554687500000000e+03 9.983528256416320801e-01
7.016169921875000000e+03 1.006868958473205566e+00
7.017785644531250000e+03 9.975700378417968750e-01
7.019401855468750000e+03 9.904162287712097168e-01
7.021018554687500000e+03 1.000150799751281738e+00
7.022635253906250000e+03 9.957831501960754395e-01
7.024252441406250000e+03 9.950898289680480957e-01
7.025870117187500000e+03 9.921132922172546387e-01
7.027487792968750000e+03 9.909617900848388672e-01
7.029106445312500000e+03 9.948863983154296875e-01
7.030725097656250000e+03 9.898483157157897949e-01
7.032344238281250000e+03 1.006730437278747559e+00
7.033963378906250000e+03 9.998150467872619629e-01
7.035583496093750000e+03 1.000055432319641113e+00
7.037203613281250000e+03 1.005924940109252930e+00
7.038824218750000000e+03 9.881607890129089355e-01
7.040444824218750000e+03 1.006002902984619141e+00
7.042066406250000000e+03 9.935269355773925781e-01
7.043687988281250000e+03 1.000848174095153809e+00
7.045310058593750000e+03 9.997696280479431152e-01
7.046932617187500000e+03 1.002475857734680176e+00
7.048555175781250000e+03 1.010511159896850586e+00
7.050178710937500000e+03 9.978117942810058594e-01
7.051802246093750000e+03 9.973013997077941895e-01
7.053425781250000000e+03 1.005717396736145020e+00
7.055050292968750000e+03 9.943266510963439941e-01
7.056674804687500000e+03 9.888555407524108887e-01
7.058299804687500000e+03 1.000648736953735352e+00
7.059925292968750000e+03 1.000306963920593262e+00
7.061551269531250000e+03 9.984180927276611328e-01
7.063177246093750000e+03 1.002460002899169922e+00
7.064803710937500000e+03 9.909957647323608398e-01
7.066430664062500000e+03 9.934310317039489746e-01
7.068058105468750000e+03 9.920735359191894531e-01
7.069685546875000000e+03 1.002004981040954590e+00
7.071313964843750000e+03 9.990776777267456055e-01
7.072942382812500000e+03 1.000617623329162598e+00
7.074570800781250000e+03 1.001328468322753906e+00
7.076200195312500000e+03 1.002346515655517578e+00
7.077829589843750000e+03 9.987001419067382812e-01
7.079459472656250000e+03 9.869659543037414551e-01
7.081089843750000000e+03 1.010899901390075684e+00
7.082720703125000000e+03 9.922008514404296875e-01
7.084351562500000000e+03 1.005125164985656738e+00
7.085982910156250000e+03 9.904298782348632812e-01
7.087614746093750000e+03 1.004219532012939453e+00
7.089247070312500000e+03 9.931187629699707031e-01
7.090879394531250000e+03 1.007685899734497070e+00
7.092512695312500000e+03 1.000175595283508301e+00
7.094145996093750000e+03 9.936595559120178223e-01
7.095779296875000000e+03 9.865618944168090820e-01
7.097413574218750000e+03 9.954351782798767090e-01
7.099047851562500000e+03 1.005236506462097168e+00
7.100682617187500000e+03 9.888873100280761719e-01
7.102317871093750000e+03 1.003229737281799316e+00
7.103953613281250000e+03 9.970145225524902344e-01
7.105589355468750000e+03 1.006547212600708008e+00
7.107225585937500000e+03 1.002086043357849121e+00
7.108862304687500000e+03 9.912819862365722656e-01
7.110499511718750000e+03 9.926807284355163574e-01
7.112136718750000000e+03 1.002113699913024902e+00
7.113774902343750000e+03 9.946748018264770508e-01
7.115413085937500000e+03 9.945464730262756348e-01
7.117051757812500000e+03 1.005992054939270020e+00
7.118690429687500000e+03 1.001747965812683105e+00
7.120329589843750000e+03 9.976773262023925781e-01
7.121969726562500000e+03 9.951362013816833496e-01
7.123609375000000000e+03 9.955170154571533203e-01
7.125250000000000000e+03 1.014025092124938965e+00
7.126891113281250000e+03 9.983655214309692383e-01
7.128532226562500000e+03 9.871435165405273438e-01
7.130173828125000000e+03 9.929054975509643555e-01
7.131815917968750000e+03 1.000130295753479004e+00
7.133458007812500000e+03 1.002005577087402344e+00
7.135100585937500000e+03 9.954461455345153809e-01
7.136743652343750000e+03 9.877471327781677246e-01
7.138387207031250000e+03 9.972709417343139648e-01
7.140031250000000000e+03 1.001110792160034180e+00
7.141675292968750000e+03 9.930638670921325684e-01
7.143320312500000000e+03 9.875785708427429199e-01
7.144965332031250000e+03 9.858227372169494629e-01
7.146610351562500000e+03 9.965691566467285156e-01
7.148256347656250000e+03 9.952298998832702637e-01
7.149902343750000000e+03 1.001862764358520508e+00
7.151548828125000000e+03 1.015027761459350586e+00
7.153195800781250000e+03 1.007543921470642090e+00
7.154843261718750000e+03 1.002703666687011719e+00
7.156490722656250000e+03 1.000109434127807617e+00
7.158138671875000000e+03 9.979667067527770996e-01
7.159787109375000000e+03 9.992635250091552734e-01
7.161436035156250000e+03 1.001777887344360352e+00
7.163084960937500000e+03 1.000299215316772461e+00
7.164734863281250000e+03 1.005467534065246582e+00
7.166384765625000000e+03 1.020116209983825684e+00
7.168034667968750000e+03 1.026632666587829590e+00
7.169685546875000000e+03 1.003632187843322754e+00
7.171336425781250000e+03 9.792223572731018066e-01
7.172988281250000000e+03 9.737259149551391602e-01
7.174640136718750000e+03 9.670422077178955078e-01
7.176291992187500000e+03 9.766592979431152344e-01
7.177944824218750000e+03 9.709557294845581055e-01
7.179597656250000000e+03 9.905235171318054199e-01
7.181250976562500000e+03 9.911746382713317871e-01
7.182904785156250000e+03 1.012405157089233398e+00
7.184559082031250000e+03 1.021962046623229980e+00
7.186213378906250000e+03 1.012628078460693359e+00
7.187868164062500000e+03 1.001989841461181641e+00
7.189523437500000000e+03 1.035259366035461426e+00
7.191179199218750000e+03 1.017430186271667480e+00
7.192835449218750000e+03 1.026288032531738281e+00
7.194491699218750000e+03 1.003079175949096680e+00
7.196148437500000000e+03 1.031714081764221191e+00
7.197805664062500000e+03 9.949341416358947754e-01
7.199462890625000000e+03 1.012232899665832520e+00
7.201121093750000000e+03 9.909253716468811035e-01
7.202779296875000000e+03 9.937430024147033691e-01
7.204437988281250000e+03 1.005232810974121094e+00
7.206097167968750000e+03 9.922931194305419922e-01
7.207756347656250000e+03 1.023339629173278809e+00
7.209416503906250000e+03 1.025662064552307129e+00
7.211076660156250000e+03 1.031837224960327148e+00
7.212737304687500000e+03 1.013669729232788086e+00
7.214398437500000000e+03 1.010036706924438477e+00
7.216059570312500000e+03 1.014528632164001465e+00
7.217721191406250000e+03 1.007067203521728516e+00
7.219383300781250000e+03 1.006997227668762207e+00
7.221045898437500000e+03 9.966396689414978027e-01
7.222708984375000000e+03 9.925483465194702148e-01
7.224372070312500000e+03 9.961561560630798340e-01
7.226035644531250000e+03 1.001439452171325684e+00
7.227699707031250000e+03 1.001208066940307617e+00
7.229364257812500000e+03 9.944332242012023926e-01
7.231029296875000000e+03 1.005107998847961426e+00
7.232694335937500000e+03 9.811464548110961914e-01
7.234359863281250000e+03 9.844685196876525879e-01
7.236025878906250000e+03 9.735618829727172852e-01
7.237692382812500000e+03 9.830649495124816895e-01
7.239358886718750000e+03 9.934212565422058105e-01
7.241025878906250000e+03 9.840763211250305176e-01
7.242693359375000000e+03 9.834299087524414062e-01
7.244361328125000000e+03 9.865159988403320312e-01
7.246029785156250000e+03 9.871890544891357422e-01
7.247698242187500000e+03 9.989725351333618164e-01
7.249367187500000000e+03 9.823794364929199219e-01
7.251036621093750000e+03 9.876669049263000488e-01
7.252706542968750000e+03 9.887070655822753906e-01
7.254376953125000000e+03 1.007296800613403320e+00
7.256047363281250000e+03 9.864296913146972656e-01
7.257718261718750000e+03 9.977788329124450684e-01
7.259389648437500000e+03 9.877256751060485840e-01
7.261061523437500000e+03 9.981952309608459473e-01
7.262733398437500000e+03 9.974895119667053223e-01
7.264406250000000000e+03 9.981044530868530273e-01
7.266079101562500000e+03 1.009016990661621094e+00
7.267752441406250000e+03 9.874626398086547852e-01
7.269425781250000000e+03 9.823623895645141602e-01
7.271100097656250000e+03 9.842728376388549805e-01
7.272774414062500000e+03 9.759159088134765625e-01
7.274449218750000000e+03 9.914411306381225586e-01
7.276124511718750000e+03 9.914819002151489258e-01
7.277799804687500000e+03 9.819536209106445312e-01
7.279476074218750000e+03 9.815624356269836426e-01
7.281152343750000000e+03 9.912026524543762207e-01
7.282829101562500000e+03 9.887053966522216797e-01
7.284505859375000000e+03 1.009980916976928711e+00
7.286183593750000000e+03 1.012105584144592285e+00
7.287861328125000000e+03 1.014063954353332520e+00
7.289540039062500000e+03 1.015286087989807129e+00
7.291218261718750000e+03 1.011012434959411621e+00
7.292897460937500000e+03 1.034230351448059082e+00
7.294577148437500000e+03 1.040771007537841797e+00
7.296256835937500000e+03 1.018994688987731934e+00
7.297937011718750000e+03 9.987896084785461426e-01
7.299617675781250000e+03 9.945496916770935059e-01
7.301298828125000000e+03 9.893373250961303711e-01
7.302979980468750000e+03 9.959070086479187012e-01
7.304661621093750000e+03 1.001737833023071289e+00
7.306343750000000000e+03 9.908508062362670898e-01
7.308026367187500000e+03 9.981898665428161621e-01
7.309709472656250000e+03 1.003085851669311523e+00
7.311392578125000000e+03 1.010658264160156250e+00
7.313076171875000000e+03 1.010352849960327148e+00
7.314760742187500000e+03 9.979537725448608398e-01
7.316444824218750000e+03 9.972859025001525879e-01
7.318129882812500000e+03 9.774289727210998535e-01
7.319814941406250000e+03 9.888526201248168945e-01
7.321500976562500000e+03 1.001738309860229492e+00
7.323187011718750000e+03 1.005415201187133789e+00
7.324873046875000000e+03 9.975041151046752930e-01
7.326560058593750000e+03 1.007101774215698242e+00
7.328247070312500000e+03 1.020600199699401855e+00
7.329934570312500000e+03 1.014155268669128418e+00
7.331622558593750000e+03 9.921045303344726562e-01
7.333311035156250000e+03 1.001044511795043945e+00
7.335000000000000000e+03 9.963965415954589844e-01
7.336688964843750000e+03 9.887958168983459473e-01
7.338378417968750000e+03 1.010756373405456543e+00
7.340068359375000000e+03 9.991574883460998535e-01
7.341758789062500000e+03 9.995731115341186523e-01
7.343449707031250000e+03 9.950310587882995605e-01
7.345140625000000000e+03 1.003599405288696289e+00
7.346832031250000000e+03 9.972567558288574219e-01
7.348523925781250000e+03 9.998189806938171387e-01
7.350216308593750000e+03 9.899841547012329102e-01
7.351908691406250000e+03 9.983158111572265625e-01
7.353602050781250000e+03 9.911973476409912109e-01
7.355295410156250000e+03 1.012177944183349609e+00
7.356989257812500000e+03 9.891777038574218750e-01
7.358683105468750000e+03 1.007898092269897461e+00
7.360377929687500000e+03 9.830409884452819824e-01
7.362072753906250000e+03 1.004595041275024414e+00
7.363768066406250000e+03 9.922344088554382324e-01
7.365463867187500000e+03 9.995523691177368164e-01
7.367160156250000000e+03 1.010789275169372559e+00
7.368856933593750000e+03 9.923281669616699219e-01
7.370553710937500000e+03 1.004527688026428223e+00
7.372250976562500000e+03 9.936137199401855469e-01
7.373948730468750000e+03 1.002390146255493164e+00
7.375646972656250000e+03 1.000269532203674316e+00
7.377345214843750000e+03 1.004876494407653809e+00
7.379044433593750000e+03 1.011327981948852539e+00
7.380743652343750000e+03 9.956310391426086426e-01
7.382443359375000000e+03 1.004182696342468262e+00
7.384143066406250000e+03 1.009903073310852051e+00
7.385843750000000000e+03 9.995665550231933594e-01
7.387544433593750000e+03 1.009738206863403320e+00
7.389245605468750000e+03 9.931840300559997559e-01
7.390947265625000000e+03 9.923958182334899902e-01
7.392649414062500000e+03 9.973540902137756348e-01
7.394352050781250000e+03 9.976731538772583008e-01
7.396054687500000000e+03 1.008560657501220703e+00
7.397757812500000000e+03 1.005029916763305664e+00
7.399461425781250000e+03 1.000030636787414551e+00
7.401165527343750000e+03 9.983928799629211426e-01
7.402869628906250000e+03 9.948931932449340820e-01
7.404574707031250000e+03 1.003003120422363281e+00
7.406279785156250000e+03 9.940471649169921875e-01
7.407985351562500000e+03 1.001400947570800781e+00
7.409691406250000000e+03 9.934998750686645508e-01
7.411397460937500000e+03 9.972665309906005859e-01
7.413104492187500000e+03 9.960591793060302734e-01
7.414811523437500000e+03 1.008344292640686035e+00
7.416519042968750000e+03 9.968587756156921387e-01
7.418227050781250000e+03 9.916707277297973633e-01
7.419935058593750000e+03 9.935733079910278320e-01
7.421644042968750000e+03 9.925408959388732910e-01
7.423353027343750000e+03 1.015705823898315430e+00
7.425062500000000000e+03 9.995068907737731934e-01
7.426772460937500000e+03 1.001746177673339844e+00
7.428482421875000000e+03 9.931645989418029785e-01
7.430193359375000000e+03 1.001026988029479980e+00
7.431904296875000000e+03 9.994990229606628418e-01
7.433615722656250000e+03 9.901305437088012695e-01
7.435327636718750000e+03 9.831342101097106934e-01
7.437040039062500000e+03 9.981260299682617188e-01
7.438752441406250000e+03 1.000896453857421875e+00
7.440465332031250000e+03 9.953583478927612305e-01
7.442179199218750000e+03 1.007849574089050293e+00
7.443892578125000000e+03 9.977483153343200684e-01
7.445606933593750000e+03 1.000002145767211914e+00
7.447321777343750000e+03 1.003620386123657227e+00
7.449036621093750000e+03 9.998409152030944824e-01
7.450751953125000000e+03 1.002017378807067871e+00
7.452467773437500000e+03 1.003610610961914062e+00
7.454184082031250000e+03 9.999189972877502441e-01
7.455900390625000000e+03 1.002157211303710938e+00
7.457617675781250000e+03 1.005650758743286133e+00
7.459334960937500000e+03 1.007002592086791992e+00
7.461052734375000000e+03 1.002386331558227539e+00
7.462770996093750000e+03 9.956008195877075195e-01
7.464489257812500000e+03 9.912676811218261719e-01
7.466208496093750000e+03 9.937047362327575684e-01
7.467927734375000000e+03 9.971225261688232422e-01
7.469647460937500000e+03 9.982352256774902344e-01
7.471367675781250000e+03 1.002759337425231934e+00
7.473088378906250000e+03 9.910612702369689941e-01
7.474809082031250000e+03 1.004685044288635254e+00
7.476530761718750000e+03 1.005571842193603516e+00
7.478252441406250000e+03 9.993816018104553223e-01
7.479974609375000000e+03 9.968937039375305176e-01
7.481696777343750000e+03 9.982869625091552734e-01
7.483419921875000000e+03 9.988985657691955566e-01
7.485143066406250000e+03 1.001528382301330566e+00
7.486866699218750000e+03 1.006825089454650879e+00
7.488590820312500000e+03 1.009083747863769531e+00
7.490315429687500000e+03 9.950773715972900391e-01
7.492040527343750000e+03 9.988070130348205566e-01
7.493765625000000000e+03 9.985724687576293945e-01
7.495491210937500000e+03 1.006786704063415527e+00
7.497217285156250000e+03 9.952223896980285645e-01
7.498943847656250000e+03 1.008920311927795410e+00
7.500670898437500000e+03 1.008954167366027832e+00
7.502398437500000000e+03 9.978942871093750000e-01
7.504125976562500000e+03 1.005987524986267090e+00
7.505854003906250000e+03 9.948906302452087402e-01
7.507582519531250000e+03 1.003081679344177246e+00
7.509311523437500000e+03 1.000169873237609863e+00
7.511040527343750000e+03 9.955540895462036133e-01
7.512770507812500000e+03 1.014225363731384277e+00
7.514500488281250000e+03 9.919655323028564453e-01
7.516230957031250000e+03 9.905425906181335449e-01
7.517961914062500000e+03 9.991580843925476074e-01
7.519692871093750000e+03 9.990163445472717285e-01
7.521424804687500000e+03 1.001452565193176270e+00
7.523156738281250000e+03 1.005593299865722656e+00
7.524889160156250000e+03 1.002725362777709961e+00
7.526622070312500000e+03 1.000767588615417480e+00
7.528355468750000000e+03 9.940081834793090820e-01
7.530088867187500000e+03 1.005024313926696777e+00
7.531823242187500000e+03 9.957820177078247070e-01
7.533557617187500000e+03 1.020621895790100098e+00
7.535292480468750000e+03 1.004842877388000488e+00
7.537027832031250000e+03 1.001482367515563965e+00
7.538763183593750000e+03 9.934036731719970703e-01
7.540499511718750000e+03 1.001393198966979980e+00
7.542235839843750000e+03 1.005382180213928223e+00
7.543972656250000000e+03 9.867736697196960449e-01
7.545709960937500000e+03 9.992816448211669922e-01
7.547447753906250000e+03 1.005815625190734863e+00
7.549185546875000000e+03 9.946781992912292480e-01
7.550924316406250000e+03 9.923951029777526855e-01
7.552663085937500000e+03 9.951770305633544922e-01
7.554402343750000000e+03 1.001279115676879883e+00
7.556142089843750000e+03 1.000367879867553711e+00
7.557881835937500000e+03 9.940792918205261230e-01
7.559622558593750000e+03 1.000543832778930664e+00
7.561363281250000000e+03 1.006209850311279297e+00
7.563104492187500000e+03 9.909378290176391602e-01
7.564846191406250000e+03 1.004928350448608398e+00
7.566588378906250000e+03 9.946103692054748535e-01
7.568331054687500000e+03 1.002362966537475586e+00
7.570073730468750000e+03 1.003910064697265625e+00
7.571816894531250000e+03 9.963704347610473633e-01
7.573560546875000000e+03 9.933139085769653320e-01
7.575304687500000000e+03 1.005567193031311035e+00
7.577049316406250000e+03 1.002570986747741699e+00
7.578793945312500000e+03 1.004328727722167969e+00
7.580539550781250000e+03 1.000191450119018555e+00
7.582285156250000000e+03 9.935723543167114258e-01
7.584031250000000000e+03 9.969909191131591797e-01
7.585777832031250000e+03 1.015301942825317383e+00
7.587524414062500000e+03 1.017180800437927246e+00
7.589271972656250000e+03 1.003752231597900391e+00
7.591019531250000000e+03 1.001631736755371094e+00
7.592767578125000000e+03 9.903670549392700195e-01
7.594516113281250000e+03 9.723284244537353516e-01
7.596265136718750000e+03 9.764021039009094238e-01
7.598014160156250000e+03 9.940773248672485352e-01
7.599764160156250000e+03 1.002296924591064453e+00
7.601514160156250000e+03 9.712429642677307129e-01
7.603264648437500000e+03 9.822611808776855469e-01
7.605015625000000000e+03 9.993733763694763184e-01
7.606767089843750000e+03 9.998623728752136230e-01
7.608518554687500000e+03 9.790866971015930176e-01
7.610270996093750000e+03 9.993600249290466309e-01
7.612023437500000000e+03 9.950521588325500488e-01
7.613776367187500000e+03 9.908763766288757324e-01
7.615529785156250000e+03 9.923431873321533203e-01
7.617283203125000000e+03 1.010422110557556152e+00
7.619037597656250000e+03 1.034376621246337891e+00
7.620791992187500000e+03 1.012216806411743164e+00
7.622546875000000000e+03 1.004093527793884277e+00
7.624302246093750000e+03 9.857812523841857910e-01
7.626058105468750000e+03 9.782844185829162598e-01
7.627814453125000000e+03 9.779683947563171387e-01
7.629570800781250000e+03 9.978037476539611816e-01
7.631327636718750000e+03 9.746544957160949707e-01
7.633085449218750000e+03 9.785230159759521484e-01
7.634842773437500000e+03 1.008520007133483887e+00
7.636601074218750000e+03 9.448264241218566895e-01
7.638359863281250000e+03 1.013788938522338867e+00
7.640118652343750000e+03 9.572857618331909180e-01
7.641878417968750000e+03 9.871656894683837891e-01
7.643638183593750000e+03 1.008749842643737793e+00
7.645398437500000000e+03 9.502133727073669434e-01
7.647158691406250000e+03 9.983681440353393555e-01
7.648919921875000000e+03 9.681531786918640137e-01
7.650681152343750000e+03 9.700443148612976074e-01
7.652443359375000000e+03 1.008524417877197266e+00
7.654205566406250000e+03 9.716319441795349121e-01
7.655968261718750000e+03 9.867143630981445312e-01
7.657730957031250000e+03 1.025748133659362793e+00
7.659494628906250000e+03 1.003745079040527344e+00
7.661258300781250000e+03 1.010474085807800293e+00
7.663022460937500000e+03 1.048247337341308594e+00
7.664787597656250000e+03 1.014343023300170898e+00
7.666552246093750000e+03 1.036969184875488281e+00
7.668317871093750000e+03 1.065931677818298340e+00
7.670083984375000000e+03 1.006007313728332520e+00
7.671850097656250000e+03 9.854588508605957031e-01
7.673616699218750000e+03 1.005081892013549805e+00
7.675383789062500000e+03 9.912791252136230469e-01
7.677151367187500000e+03 9.892153143882751465e-01
7.678919433593750000e+03 9.862481355667114258e-01
7.680687988281250000e+03 9.951785802841186523e-01
7.682456542968750000e+03 9.959831237792968750e-01
7.684225585937500000e+03 9.936580657958984375e-01
7.685995117187500000e+03 9.855929017066955566e-01
7.687765136718750000e+03 9.874816536903381348e-01
7.689535644531250000e+03 9.803888201713562012e-01
7.691306152343750000e+03 9.953777194023132324e-01
7.693077636718750000e+03 1.005114912986755371e+00
7.694849121093750000e+03 1.004392862319946289e+00
7.696621093750000000e+03 9.962900876998901367e-01
7.698393554687500000e+03 1.002479314804077148e+00
7.700166503906250000e+03 1.008842349052429199e+00
7.701939453125000000e+03 1.041928768157958984e+00
7.703713378906250000e+03 1.011401057243347168e+00
7.705487304687500000e+03 9.878504276275634766e-01
7.707261718750000000e+03 9.896237254142761230e-01
7.709036621093750000e+03 9.977811574935913086e-01
7.710812011718750000e+03 9.984011650085449219e-01
7.712587402343750000e+03 1.001977682113647461e+00
7.714363769531250000e+03 1.008513689041137695e+00
7.716140136718750000e+03 1.031558036804199219e+00
7.717916992187500000e+03 1.024706959724426270e+00
7.719694335937500000e+03 1.008818745613098145e+00
7.721472167968750000e+03 9.839964509010314941e-01
7.723250488281250000e+03 9.942513108253479004e-01
7.725028808593750000e+03 9.885079860687255859e-01
7.726807617187500000e+03 9.856020808219909668e-01
7.728587402343750000e+03 9.913753867149353027e-01
7.730367187500000000e+03 9.929161667823791504e-01
7.732146972656250000e+03 9.902681112289428711e-01
7.733927734375000000e+03 9.965871572494506836e-01
7.735708984375000000e+03 9.987243413925170898e-01
7.737490234375000000e+03 9.954258799552917480e-01
7.739271972656250000e+03 1.007308125495910645e+00
7.741054199218750000e+03 1.000368952751159668e+00
7.742836914062500000e+03 1.004061698913574219e+00
7.744620117187500000e+03 1.008030652999877930e+00
7.746403320312500000e+03 9.941396117210388184e-01
7.748187500000000000e+03 1.003925085067749023e+00
7.749971679687500000e+03 9.827637672424316406e-01
7.751756347656250000e+03 9.831674695014953613e-01
7.753541503906250000e+03 9.953001141548156738e-01
7.755327148437500000e+03 9.918265342712402344e-01
7.757112792968750000e+03 9.848062992095947266e-01
7.758899414062500000e+03 9.983640313148498535e-01
7.760686035156250000e+03 1.003406286239624023e+00
7.762473144531250000e+03 1.002506613731384277e+00
7.764260742187500000e+03 1.001276969909667969e+00
7.766048828125000000e+03 1.001385092735290527e+00
7.767836914062500000e+03 1.005330085754394531e+00
7.769625976562500000e+03 1.006235361099243164e+00
7.771415039062500000e+03 9.956769347190856934e-01
7.773204589843750000e+03 9.878460168838500977e-01
7.774995117187500000e+03 9.522162079811096191e-01
7.776785156250000000e+03 9.459974169731140137e-01
7.778576171875000000e+03 9.624986648559570312e-01
7.780367675781250000e+03 9.774692058563232422e-01
7.782159179687500000e+03 9.995846748352050781e-01
7.783951171875000000e+03 1.000570893287658691e+00
7.785743652343750000e+03 1.003160476684570312e+00
7.787536621093750000e+03 9.983491301536560059e-01
7.789330078125000000e+03 9.985338449478149414e-01
7.791124023437500000e+03 1.004598259925842285e+00
7.792917968750000000e+03 9.901676177978515625e-01
7.794712890625000000e+03 9.879827499389648438e-01
7.796507812500000000e+03 9.926968216896057129e-01
7.798303222656250000e+03 9.953033328056335449e-01
7.800099121093750000e+03 1.002342224121093750e+00
7.801895019531250000e+03 9.977618455886840820e-01
7.803691894531250000e+03 1.005892992019653320e+00
7.805488769531250000e+03 1.010318398475646973e+00
7.807286621093750000e+03 9.956322908401489258e-01
7.809084472656250000e+03 1.004786491394042969e+00
7.810882812500000000e+03 1.007133483886718750e+00
7.812681152343750000e+03 1.003735780715942383e+00
7.814480468750000000e+03 1.002228260040283203e+00
7.816280273437500000e+03 9.960051774978637695e-01
7.818080078125000000e+03 1.000379323959350586e+00
7.819880371093750000e+03 1.003628373146057129e+00
7.821681152343750000e+03 9.901363849639892578e-01
7.823482421875000000e+03 9.952538013458251953e-01
7.825284179687500000e+03 9.962772130966186523e-01
7.827085937500000000e+03 1.005702376365661621e+00
7.828888671875000000e+03 1.003287792205810547e+00
7.830691406250000000e+03 1.003808021545410156e+00
7.832494628906250000e+03 1.007421970367431641e+00
7.834298339843750000e+03 9.967331290245056152e-01
7.836102539062500000e+03 1.000606894493103027e+00
7.837907226562500000e+03 1.003464341163635254e+00
7.839711914062500000e+03 1.000429630279541016e+00
7.841517578125000000e+03 9.933318495750427246e-01
7.843323242187500000e+03 1.000994205474853516e+00
7.845129394531250000e+03 9.993326663970947266e-01
7.846936035156250000e+03 9.947152733802795410e-01
7.848743164062500000e+03 9.819210171699523926e-01
7.850550292968750000e+03 9.894917011260986328e-01
7.852358398437500000e+03 9.876881837844848633e-01
7.854166503906250000e+03 9.930902719497680664e-01
7.855975097656250000e+03 9.943255186080932617e-01
7.857784667968750000e+03 1.003502726554870605e+00
7.859593750000000000e+03 1.006772637367248535e+00
7.861403808593750000e+03 1.012927293777465820e+00
7.863214355468750000e+03 1.008892774581909180e+00
7.865024902343750000e+03 9.995113015174865723e-01
7.866836425781250000e+03 1.012557148933410645e+00
7.868647949218750000e+03 9.949296712875366211e-01
7.870459960937500000e+03 9.929099678993225098e-01
7.872272460937500000e+03 9.995024204254150391e-01
7.874085449218750000e+03 1.008290886878967285e+00
7.875898437500000000e+03 1.004473567008972168e+00
7.877712402343750000e+03 9.851911067962646484e-01
7.879526367187500000e+03 1.000125288963317871e+00
7.881340820312500000e+03 9.855887293815612793e-01
7.883155761718750000e+03 1.001555919647216797e+00
7.884971191406250000e+03 9.935341477394104004e-01
7.886787109375000000e+03 1.013097405433654785e+00
7.888603027343750000e+03 9.941207766532897949e-01
7.890419921875000000e+03 1.001903772354125977e+00
7.892236816406250000e+03 1.012425899505615234e+00
7.894054199218750000e+03 1.003093123435974121e+00
7.895872070312500000e+03 9.951594471931457520e-01
7.897690429687500000e+03 9.781225323677062988e-01
7.899509277343750000e+03 9.826905727386474609e-01
7.901328613281250000e+03 9.939784407615661621e-01
7.903147949218750000e+03 9.995743036270141602e-01
7.904967773437500000e+03 9.969398379325866699e-01
7.906788085937500000e+03 1.005968332290649414e+00
7.908608886718750000e+03 9.921251535415649414e-01
7.910430175781250000e+03 9.941444396972656250e-01
7.912251953125000000e+03 9.895852208137512207e-01
7.914074218750000000e+03 9.959937930107116699e-01
7.915896484375000000e+03 9.922317266464233398e-01
7.917719726562500000e+03 1.008679986000061035e+00
7.919542968750000000e+03 9.998415708541870117e-01
7.921366699218750000e+03 1.003552675247192383e+00
7.923190917968750000e+03 1.007871985435485840e+00
7.925015136718750000e+03 1.002581238746643066e+00
7.926840332031250000e+03 9.993410706520080566e-01
7.928666015625000000e+03 9.925190210342407227e-01
7.930491699218750000e+03 9.893382787704467773e-01
7.932317871093750000e+03 9.952693581581115723e-01
7.934144531250000000e+03 9.993481636047363281e-01
7.935971679687500000e+03 1.002503037452697754e+00
7.937799316406250000e+03 1.003349661827087402e+00
7.939627441406250000e+03 1.007466197013854980e+00
7.941455566406250000e+03 1.009210705757141113e+00
7.943284179687500000e+03 1.001768231391906738e+00
7.945113769531250000e+03 1.001157045364379883e+00
7.946943359375000000e+03 1.002254843711853027e+00
7.948773437500000000e+03 9.970043897628784180e-01
7.950604003906250000e+03 9.982551336288452148e-01
7.952434570312500000e+03 1.002564311027526855e+00
7.954266113281250000e+03 1.001454234123229980e+00
7.956097656250000000e+03 1.001772642135620117e+00
7.957930175781250000e+03 9.957456588745117188e-01
7.959762695312500000e+03 9.904498457908630371e-01
7.961595703125000000e+03 9.908256530761718750e-01
7.963429199218750000e+03 9.950062632560729980e-01
7.965262695312500000e+03 9.947566986083984375e-01
7.967097167968750000e+03 9.979611039161682129e-01
7.968931640625000000e+03 1.006196379661560059e+00
7.970767089843750000e+03 1.011291980743408203e+00
7.972602539062500000e+03 1.006078720092773438e+00
7.974438476562500000e+03 1.001113414764404297e+00
7.976274902343750000e+03 1.011823534965515137e+00
7.978111816406250000e+03 1.010484695434570312e+00
7.979948730468750000e+03 9.994343519210815430e-01
7.981786621093750000e+03 9.994758367538452148e-01
7.983624511718750000e+03 1.010304450988769531e+00
7.985463378906250000e+03 1.000818490982055664e+00
7.987302246093750000e+03 1.015271306037902832e+00
7.989141601562500000e+03 9.895803332328796387e-01
7.990981445312500000e+03 1.015499472618103027e+00
7.992821289062500000e+03 9.941656589508056641e-01
7.994662109375000000e+03 1.005866408348083496e+00
7.996502929687500000e+03 9.995650649070739746e-01
7.998344726562500000e+03 1.016850948333740234e+00
8.000186523437500000e+03 1.006401658058166504e+00
8.002028808593750000e+03 1.008875846862792969e+00
8.003871582031250000e+03 1.008697390556335449e+00
8.005714843750000000e+03 1.014165997505187988e+00
8.007558105468750000e+03 1.006847143173217773e+00
8.009402343750000000e+03 1.000718474388122559e+00
8.011246582031250000e+03 1.007223963737487793e+00
8.013091796875000000e+03 9.914444088935852051e-01
8.014937011718750000e+03 1.012120604515075684e+00
8.016782714843750000e+03 9.926881194114685059e-01
8.018628906250000000e+03 1.008401632308959961e+00
8.020475585937500000e+03 1.015891790390014648e+00
8.022322265625000000e+03 1.009684681892395020e+00
8.024169921875000000e+03 1.010370850563049316e+00
8.026017578125000000e+03 9.897322654724121094e-01
8.027865722656250000e+03 9.959304332733154297e-01
8.029714843750000000e+03 9.912884831428527832e-01
8.031563964843750000e+03 1.002505302429199219e+00
8.033413085937500000e+03 1.004444956779479980e+00
8.035263183593750000e+03 1.005254507064819336e+00
8.037113769531250000e+03 1.000291109085083008e+00
8.038964355468750000e+03 1.002022624015808105e+00
8.040815917968750000e+03 9.991127252578735352e-01
8.042667480468750000e+03 9.968094825744628906e-01
8.044519531250000000e+03 1.002429842948913574e+00
8.046372070312500000e+03 9.930844902992248535e-01
8.048225097656250000e+03 1.000961542129516602e+00
8.050078613281250000e+03 1.002833485603332520e+00
8.051932128906250000e+03 9.956756830215454102e-01
8.053786621093750000e+03 1.009009718894958496e+00
8.055641113281250000e+03 1.008530735969543457e+00
8.057496093750000000e+03 9.941725730895996094e-01
8.059351562500000000e+03 1.000522494316101074e+00
8.061207519531250000e+03 9.933233261108398438e-01
8.063063964843750000e+03 9.994933009147644043e-01
8.064920898437500000e+03 9.895066618919372559e-01
8.066778320312500000e+03 9.966635107994079590e-01
8.068635742187500000e+03 9.836523532867431641e-01
8.070493652343750000e+03 1.002688288688659668e+00
8.072352539062500000e+03 9.852008223533630371e-01
8.074211425781250000e+03 1.001477360725402832e+00
8.076070800781250000e+03 9.951011538505554199e-01
8.077930664062500000e+03 9.974426031112670898e-01
8.079790527343750000e+03 9.946076869964599609e-01
8.081651367187500000e+03 9.951621294021606445e-01
8.083512207031250000e+03 1.004446864128112793e+00
8.085374023437500000e+03 9.991484880447387695e-01
8.087235839843750000e+03 9.930649995803833008e-01
8.089098144531250000e+03 9.970504045486450195e-01
8.090960937500000000e+03 9.960340261459350586e-01
8.092824218750000000e+03 9.965761303901672363e-01
8.094687988281250000e+03 9.850757718086242676e-01
8.096552246093750000e+03 9.914991855621337891e-01
8.098416503906250000e+03 9.900953769683837891e-01
8.100281738281250000e+03 9.941264986991882324e-01
8.102146972656250000e+03 9.949509501457214355e-01
8.104012695312500000e+03 9.941683411598205566e-01
8.105878906250000000e+03 9.996036291122436523e-01
8.107745605468750000e+03 1.010931134223937988e+00
8.109612792968750000e+03 1.006700992584228516e+00
8.111479980468750000e+03 9.998709559440612793e-01
8.113348144531250000e+03 9.998801350593566895e-01
8.115216308593750000e+03 9.949588179588317871e-01
8.117085449218750000e+03 9.893072247505187988e-01
8.118954589843750000e+03 9.983627796173095703e-01
8.120824218750000000e+03 1.007801651954650879e+00
8.122694335937500000e+03 9.989126920700073242e-01
8.124564941406250000e+03 9.888072013854980469e-01
8.126436035156250000e+03 9.876402616500854492e-01
8.128307128906250000e+03 9.894954562187194824e-01
8.130179199218750000e+03 9.820528626441955566e-01
8.132051269531250000e+03 9.853122234344482422e-01
8.133923828125000000e+03 9.895527362823486328e-01
8.135797363281250000e+03 9.830250144004821777e-01
8.137670898437500000e+03 9.916902184486389160e-01
8.139544921875000000e+03 9.762896895408630371e-01
8.141418945312500000e+03 9.909735918045043945e-01
8.143293945312500000e+03 9.883397221565246582e-01
8.145169433593750000e+03 9.796516299247741699e-01
8.147044921875000000e+03 9.893497228622436523e-01
8.148920898437500000e+03 9.900259375572204590e-01
8.150797851562500000e+03 9.870001077651977539e-01
8.152674804687500000e+03 9.896315336227416992e-01
8.154552246093750000e+03 9.862681627273559570e-01
8.156430175781250000e+03 9.845215678215026855e-01
8.158308105468750000e+03 9.742655754089355469e-01
8.160187011718750000e+03 9.688354134559631348e-01
8.162066406250000000e+03 9.753459692001342773e-01
8.163945800781250000e+03 9.797814488410949707e-01
8.165825683593750000e+03 9.922483563423156738e-01
8.167706054687500000e+03 9.632136821746826172e-01
8.169587402343750000e+03 9.797934889793395996e-01
8.171468750000000000e+03 9.786131978034973145e-01
8.173350097656250000e+03 9.856169223785400391e-01
8.175232421875000000e+03 9.856521487236022949e-01
8.177115234375000000e+03 9.776650667190551758e-01
8.178998046875000000e+03 9.756935834884643555e-01
8.180881835937500000e+03 9.845907688140869141e-01
8.182765625000000000e+03 9.905827045440673828e-01
8.184649902343750000e+03 1.000034451484680176e+00
8.186534667968750000e+03 1.032663941383361816e+00
8.188419921875000000e+03 1.019842743873596191e+00
8.190305664062500000e+03 1.012138366699218750e+00
8.192191406250000000e+03 9.838244318962097168e-01
8.194078125000000000e+03 9.839742183685302734e-01
8.195964843750000000e+03 1.006162405014038086e+00
8.197852539062500000e+03 1.036108493804931641e+00
8.199740234375000000e+03 1.033808350563049316e+00
8.201628906250000000e+03 9.969319105148315430e-01
8.203517578125000000e+03 1.012034296989440918e+00
8.205406250000000000e+03 1.021519303321838379e+00
8.207295898437500000e+03 9.945477247238159180e-01
8.209186523437500000e+03 1.012573003768920898e+00
8.211077148437500000e+03 1.008640170097351074e+00
8.212967773437500000e+03 9.915642738342285156e-01
8.214859375000000000e+03 1.022019147872924805e+00
8.216750976562500000e+03 1.012743830680847168e+00
8.218642578125000000e+03 9.980514645576477051e-01
8.220535156250000000e+03 9.889446496963500977e-01
8.222428710937500000e+03 1.024223327636718750e+00
8.224322265625000000e+03 1.004987001419067383e+00
8.226215820312500000e+03 1.002057671546936035e+00
8.228110351562500000e+03 9.877827167510986328e-01
8.230004882812500000e+03 9.903006553649902344e-01
8.231900390625000000e+03 9.782181382179260254e-01
8.233795898437500000e+03 1.004256844520568848e+00
8.235692382812500000e+03 9.897986650466918945e-01
8.237588867187500000e+03 9.911572337150573730e-01
8.239485351562500000e+03 9.845070838928222656e-01
8.241382812500000000e+03 1.004761815071105957e+00
8.243281250000000000e+03 9.856415987014770508e-01
8.245179687500000000e+03 9.764034748077392578e-01
8.247078125000000000e+03 1.006239295005798340e+00
8.248977539062500000e+03 1.025997400283813477e+00
8.250876953125000000e+03 1.015575051307678223e+00
8.252777343750000000e+03 1.000891566276550293e+00
8.254677734375000000e+03 1.007774472236633301e+00
8.256578125000000000e+03 9.735531210899353027e-01
8.258479492187500000e+03 9.699466228485107422e-01
8.260381835937500000e+03 9.712423086166381836e-01
8.262284179687500000e+03 9.849134683609008789e-01
8.264186523437500000e+03 9.912189245223999023e-01
8.266089843750000000e+03 1.001366972923278809e+00
8.267993164062500000e+03 1.018619298934936523e+00
8.269897460937500000e+03 1.021042943000793457e+00
8.271801757812500000e+03 1.000994920730590820e+00
8.273706054687500000e+03 9.770697355270385742e-01
8.275612304687500000e+03 9.600105881690979004e-01
8.277517578125000000e+03 9.671195149421691895e-01
8.279423828125000000e+03 9.665050506591796875e-01
8.281330078125000000e+03 9.715454578399658203e-01
8.283237304687500000e+03 9.695634245872497559e-01
8.285144531250000000e+03 9.796955585479736328e-01
8.287052734375000000e+03 9.920731186866760254e-01
8.288960937500000000e+03 9.589230418205261230e-01
8.290870117187500000e+03 9.622044563293457031e-01
8.292779296875000000e+03 9.894915223121643066e-01
8.294689453125000000e+03 9.909049868583679199e-01
8.296599609375000000e+03 9.865069985389709473e-01
8.298509765625000000e+03 9.929794073104858398e-01
8.300420898437500000e+03 1.003379821777343750e+00
8.302332031250000000e+03 1.000082612037658691e+00
8.304244140625000000e+03 9.877852797508239746e-01
8.306156250000000000e+03 9.761067032814025879e-01
8.308069335937500000e+03 9.912209510803222656e-01
8.309982421875000000e+03 1.011806845664978027e+00
8.311896484375000000e+03 1.002595663070678711e+00
8.313810546875000000e+03 1.003604412078857422e+00
8.315724609375000000e+03 9.960803985595703125e-01
8.317639648437500000e+03 9.838213324546813965e-01
8.319555664062500000e+03 9.764745831489562988e-01
8.321470703125000000e+03 9.548542499542236328e-01
8.323387695312500000e+03 9.727643132209777832e-01
8.325304687500000000e+03 9.838111400604248047e-01
8.327221679687500000e+03 1.005670189857482910e+00
8.329138671875000000e+03 1.009943604469299316e+00
8.331056640625000000e+03 9.837710261344909668e-01
8.332975585937500000e+03 9.857136607170104980e-01
8.334894531250000000e+03 9.882708787918090820e-01
8.336814453125000000e+03 9.990402460098266602e-01
8.338733398437500000e+03 9.991390109062194824e-01
8.340654296875000000e+03 9.856347441673278809e-01
8.342575195312500000e+03 9.763364791870117188e-01
8.344496093750000000e+03 9.825825691223144531e-01
8.346417968750000000e+03 1.001631379127502441e+00
8.348339843750000000e+03 9.929062128067016602e-01
8.350261718750000000e+03 9.908176660537719727e-01
8.352185546875000000e+03 9.854671359062194824e-01
8.354108398437500000e+03 9.926412701606750488e-01
8.356032226562500000e+03 1.016885638236999512e+00
8.357957031250000000e+03 9.825338721275329590e-01
8.359880859375000000e+03 9.867704510688781738e-01
8.361806640625000000e+03 9.920698404312133789e-01
8.363732421875000000e+03 9.864278435707092285e-01
8.365658203125000000e+03 9.956742525100708008e-01
8.367584960937500000e+03 9.992350339889526367e-01
8.369511718750000000e+03 9.958297610282897949e-01
8.371438476562500000e+03 9.927610754966735840e-01
8.373367187500000000e+03 9.938881993293762207e-01
8.375294921875000000e+03 9.833979010581970215e-01
8.377223632812500000e+03 9.802014231681823730e-01
8.379152343750000000e+03 9.699835777282714844e-01
8.381082031250000000e+03 9.829466342926025391e-01
8.383012695312500000e+03 9.792749285697937012e-01
8.384943359375000000e+03 9.874610304832458496e-01
8.386874023437500000e+03 9.833428263664245605e-01
8.388805664062500000e+03 9.712856411933898926e-01
8.390737304687500000e+03 9.881965517997741699e-01
8.392668945312500000e+03 9.779182076454162598e-01
8.394601562500000000e+03 9.796063899993896484e-01
8.396535156250000000e+03 9.724017381668090820e-01
8.398468750000000000e+03 9.755710959434509277e-01
8.400402343750000000e+03 9.784889817237854004e-01
8.402336914062500000e+03 9.843491911888122559e-01
8.404272460937500000e+03 9.763618707656860352e-01
8.406208007812500000e+03 9.855321049690246582e-01
8.408143554687500000e+03 9.709894061088562012e-01
8.410080078125000000e+03 9.684002399444580078e-01
8.412016601562500000e+03 9.789443612098693848e-01
8.413953125000000000e+03 9.536938667297363281e-01
8.415891601562500000e+03 9.768401384353637695e-01
8.417829101562500000e+03 9.661727547645568848e-01
8.419767578125000000e+03 9.741395115852355957e-01
8.421707031250000000e+03 9.777739644050598145e-01
8.423646484375000000e+03 9.714170694351196289e-01
8.425585937500000000e+03 9.738709926605224609e-01
8.427526367187500000e+03 9.836756587028503418e-01
8.429466796875000000e+03 9.769706726074218750e-01
8.431408203125000000e+03 9.774253368377685547e-01
8.433349609375000000e+03 9.804931879043579102e-01
8.435291992187500000e+03 9.853836297988891602e-01
8.437234375000000000e+03 9.736083745956420898e-01
8.439177734375000000e+03 9.607102870941162109e-01
8.441121093750000000e+03 9.567846059799194336e-01
8.443064453125000000e+03 9.623054265975952148e-01
8.445008789062500000e+03 9.639143943786621094e-01
8.446954101562500000e+03 9.453601837158203125e-01
8.448898437500000000e+03 9.415009617805480957e-01
8.450844726562500000e+03 9.493792057037353516e-01
8.452791015625000000e+03 9.513624310493469238e-01
8.454737304687500000e+03 9.658972024917602539e-01
8.456684570312500000e+03 9.644955396652221680e-01
8.458631835937500000e+03 9.640376567840576172e-01
8.460579101562500000e+03 9.631067514419555664e-01
8.462528320312500000e+03 9.552443623542785645e-01
8.464476562500000000e+03 9.511128067970275879e-01
8.466425781250000000e+03 9.614003896713256836e-01
8.468375976562500000e+03 9.789146780967712402e-01
8.470326171875000000e+03 9.561788439750671387e-01
8.472276367187500000e+03 9.456580877304077148e-01
8.474227539062500000e+03 9.558011293411254883e-01
8.476178710937500000e+03 9.511785507202148438e-01
8.478130859375000000e+03 9.517229795455932617e-01
8.480083007812500000e+03 9.545768499374389648e-01
8.482036132812500000e+03 9.549578428268432617e-01
8.483989257812500000e+03 9.581627249717712402e-01
8.485943359375000000e+03 9.717122316360473633e-01
8.487897460937500000e+03 9.752425551414489746e-01
8.489851562500000000e+03 9.793301820755004883e-01
8.491806640625000000e+03 9.606440067291259766e-01
8.493762695312500000e+03 9.407399892807006836e-01
8.495718750000000000e+03 9.433405995368957520e-01
8.497674804687500000e+03 9.439787268638610840e-01
8.499631835937500000e+03 9.292937517166137695e-01
8.501588867187500000e+03 9.295869469642639160e-01
8.503546875000000000e+03 9.177637696266174316e-01
8.505504882812500000e+03 9.142280220985412598e-01
8.507463867187500000e+03 9.332245588302612305e-01
8.509422851562500000e+03 9.563488960266113281e-01
8.511382812500000000e+03 9.431816339492797852e-01
8.513342773437500000e+03 9.494279026985168457e-01
8.515302734375000000e+03 9.392018318176269531e-01
8.517263671875000000e+03 9.504770636558532715e-01
8.519225585937500000e+03 9.583165645599365234e-01
8.521187500000000000e+03 9.631985425949096680e-01
8.523149414062500000e+03 9.703687429428100586e-01
8.525112304687500000e+03 9.620245695114135742e-01
8.527075195312500000e+03 9.625231623649597168e-01
8.529039062500000000e+03 9.564037322998046875e-01
8.531002929687500000e+03 9.670173525810241699e-01
8.532967773437500000e+03 9.569292664527893066e-01
8.534932617187500000e+03 9.430414438247680664e-01
8.536898437500000000e+03 9.526448845863342285e-01
8.538864257812500000e+03 9.413834214210510254e-01
8.540831054687500000e+03 9.215261340141296387e-01
8.542797851562500000e+03 9.149755835533142090e-01
8.544764648437500000e+03 8.869697451591491699e-01
8.546732421875000000e+03 8.876350522041320801e-01
8.548701171875000000e+03 8.827868700027465820e-01
8.550668945312500000e+03 9.012933373451232910e-01
8.552638671875000000e+03 9.186656475067138672e-01
8.554608398437500000e+03 9.069937467575073242e-01
8.556578125000000000e+03 9.211629629135131836e-01
8.558548828125000000e+03 9.356944561004638672e-01
8.560519531250000000e+03 9.357091188430786133e-01
8.562490234375000000e+03 9.437353610992431641e-01
8.564462890625000000e+03 9.431859254837036133e-01
8.566434570312500000e+03 9.623230099678039551e-01
8.568407226562500000e+03 9.585312604904174805e-01
8.570380859375000000e+03 9.612210392951965332e-01
8.572354492187500000e+03 9.582013487815856934e-01
8.574328125000000000e+03 9.659119844436645508e-01
8.576302734375000000e+03 9.501551389694213867e-01
8.578278320312500000e+03 9.560835957527160645e-01
8.580252929687500000e+03 9.530263543128967285e-01
8.582229492187500000e+03 9.436077475547790527e-01
8.584206054687500000e+03 9.474654793739318848e-01
8.586182617187500000e+03 9.300270676612854004e-01
8.588160156250000000e+03 9.299057722091674805e-01
8.590137695312500000e+03 9.185001254081726074e-01
8.592115234375000000e+03 9.154263138771057129e-01
8.594093750000000000e+03 8.990216851234436035e-01
8.596073242187500000e+03 8.864836096763610840e-01
8.598052734375000000e+03 8.585434556007385254e-01
8.600033203125000000e+03 8.633616566658020020e-01
8.602013671875000000e+03 8.545813560485839844e-01
8.603994140625000000e+03 8.685649633407592773e-01
8.605975585937500000e+03 8.759574294090270996e-01
8.607957031250000000e+03 8.767710328102111816e-01
8.609939453125000000e+03 8.897234797477722168e-01
8.611922851562500000e+03 9.184893965721130371e-01
8.613905273437500000e+03 9.145446419715881348e-01
8.615889648437500000e+03 9.176100492477416992e-01
8.617873046875000000e+03 9.294627904891967773e-01
8.619858398437500000e+03 9.394567012786865234e-01
8.621842773437500000e+03 9.306637644767761230e-01
8.623828125000000000e+03 9.336248040199279785e-01
8.625814453125000000e+03 9.509661793708801270e-01
8.627800781250000000e+03 9.555335044860839844e-01
8.629788085937500000e+03 9.429741501808166504e-01
8.631775390625000000e+03 9.593811035156250000e-01
8.633762695312500000e+03 9.670129418373107910e-01
8.635750976562500000e+03 9.529601335525512695e-01
8.637739257812500000e+03 9.548880457878112793e-01
8.639728515625000000e+03 9.550120234489440918e-01
8.641718750000000000e+03 9.505974054336547852e-01
8.643708007812500000e+03 9.437285661697387695e-01
8.645699218750000000e+03 9.384960532188415527e-01
8.647690429687500000e+03 9.320883750915527344e-01
8.649681640625000000e+03 9.238389134407043457e-01
8.651672851562500000e+03 9.111622571945190430e-01
8.653666015625000000e+03 9.011999368667602539e-01
8.655658203125000000e+03 8.988184928894042969e-01
8.657651367187500000e+03 8.829287290573120117e-01
8.659645507812500000e+03 8.698044419288635254e-01
8.661639648437500000e+03 8.522292375564575195e-01
8.663634765625000000e+03 8.227899670600891113e-01
8.665628906250000000e+03 8.106454610824584961e-01
8.667625000000000000e+03 8.029909729957580566e-01
8.669621093750000000e+03 8.293305039405822754e-01
8.671617187500000000e+03 8.313099741935729980e-01
8.673614257812500000e+03 8.447841405868530273e-01
8.675611328125000000e+03 8.664400577545166016e-01
8.677609375000000000e+03 8.782743215560913086e-01
8.679608398437500000e+03 8.969418406486511230e-01
8.681606445312500000e+03 9.012826681137084961e-01
8.683606445312500000e+03 9.163936376571655273e-01
8.685605468750000000e+03 9.315710663795471191e-01
8.687605468750000000e+03 9.337255358695983887e-01
8.689606445312500000e+03 9.448231458663940430e-01
8.691607421875000000e+03 9.466476440429687500e-01
8.693609375000000000e+03 9.528887867927551270e-01
8.695611328125000000e+03 9.569851756095886230e-01
8.697613281250000000e+03 9.578366875648498535e-01
8.699616210937500000e+03 9.654167890548706055e-01
8.701620117187500000e+03 9.831846952438354492e-01
8.703624023437500000e+03 9.707189202308654785e-01
8.705627929687500000e+03 9.800036549568176270e-01
8.707632812500000000e+03 9.728042483329772949e-01
8.709637695312500000e+03 9.787417054176330566e-01
8.711643554687500000e+03 9.548725485801696777e-01
8.713650390625000000e+03 9.664134979248046875e-01
8.715656250000000000e+03 9.601563215255737305e-01
8.717664062500000000e+03 9.630635380744934082e-01
8.719670898437500000e+03 9.720883369445800781e-01
8.721679687500000000e+03 9.638379812240600586e-01
8.723687500000000000e+03 9.635911583900451660e-01
8.725696289062500000e+03 9.588373899459838867e-01
8.727706054687500000e+03 9.392139315605163574e-01
8.729715820312500000e+03 9.349304437637329102e-01
8.731726562500000000e+03 9.369603991508483887e-01
8.733737304687500000e+03 9.357497096061706543e-01
8.735748046875000000e+03 9.231498241424560547e-01
8.737759765625000000e+03 9.192470312118530273e-01
8.739772460937500000e+03 9.030191302299499512e-01
8.741785156250000000e+03 8.889645338058471680e-01
8.743797851562500000e+03 8.602125048637390137e-01
8.745811523437500000e+03 8.435856103897094727e-01
8.747825195312500000e+03 8.133606314659118652e-01
8.749839843750000000e+03 8.182247877120971680e-01
8.751854492187500000e+03 7.781687378883361816e-01
8.753870117187500000e+03 7.610791921615600586e-01
8.755886718750000000e+03 7.799195051193237305e-01
8.757902343750000000e+03 8.051565885543823242e-01
8.759918945312500000e+03 8.338593840599060059e-01
8.761936523437500000e+03 8.636339306831359863e-01
8.763954101562500000e+03 8.967419266700744629e-01
8.765972656250000000e+03 8.919275403022766113e-01
8.767991210937500000e+03 9.051196575164794922e-01
8.770010742187500000e+03 9.383447766304016113e-01
8.772030273437500000e+03 9.441638588905334473e-01
8.774049804687500000e+03 9.502015709877014160e-01
8.776070312500000000e+03 9.500345587730407715e-01
8.778091796875000000e+03 9.686936736106872559e-01
8.780113281250000000e+03 9.766499996185302734e-01
8.782134765625000000e+03 9.779934883117675781e-01
8.784157226562500000e+03 9.696593880653381348e-01
8.786180664062500000e+03 9.576214551925659180e-01
8.788204101562500000e+03 9.764615893363952637e-01
8.790227539062500000e+03 9.750337004661560059e-01
8.792251953125000000e+03 9.746773242950439453e-01
8.794276367187500000e+03 9.886958599090576172e-01
8.796301757812500000e+03 9.758819341659545898e-01
8.798327148437500000e+03 9.818726778030395508e-01
8.800353515625000000e+03 9.912014603614807129e-01
8.802379882812500000e+03 9.910515546798706055e-01
8.804407226562500000e+03 9.927886724472045898e-01
8.806434570312500000e+03 9.878287911415100098e-01
8.808462890625000000e+03 9.914326071739196777e-01
8.810491210937500000e+03 9.808939695358276367e-01
8.812519531250000000e+03 9.800866246223449707e-01
8.814548828125000000e+03 9.805922508239746094e-01
8.816579101562500000e+03 9.780942201614379883e-01
8.818609375000000000e+03 9.920933842658996582e-01
8.820640625000000000e+03 9.799976944923400879e-01
8.822671875000000000e+03 9.660989642143249512e-01
8.824703125000000000e+03 9.625990986824035645e-01
8.826735351562500000e+03 9.415465593338012695e-01
8.828768554687500000e+03 9.862287640571594238e-01
8.830800781250000000e+03 1.018558621406555176e+00
8.832834960937500000e+03 9.856207966804504395e-01
8.834869140625000000e+03 9.724527001380920410e-01
8.836903320312500000e+03 9.540613293647766113e-01
8.838938476562500000e+03 9.503419399261474609e-01
8.840973632812500000e+03 9.675602316856384277e-01
8.843009765625000000e+03 9.446520209312438965e-01
8.845045898437500000e+03 9.418203234672546387e-01
8.847083007812500000e+03 9.255639910697937012e-01
8.849120117187500000e+03 9.144060015678405762e-01
8.851158203125000000e+03 9.074714183807373047e-01
8.853196289062500000e+03 8.828143477439880371e-01
8.855235351562500000e+03 8.652863502502441406e-01
8.857274414062500000e+03 8.449618220329284668e-01
8.859314453125000000e+03 8.224988579750061035e-01
8.861354492187500000e+03 7.898011803627014160e-01
8.863395507812500000e+03 7.706153988838195801e-01
8.865436523437500000e+03 7.567631006240844727e-01
8.867477539062500000e+03 7.609562277793884277e-01
8.869519531250000000e+03 7.867904901504516602e-01
8.871562500000000000e+03 8.013311624526977539e-01
8.873605468750000000e+03 8.425144553184509277e-01
8.875648437500000000e+03 8.449100255966186523e-01
8.877692382812500000e+03 8.748082518577575684e-01
8.879737304687500000e+03 8.890026807785034180e-01
8.881782226562500000e+03 9.121563434600830078e-01
8.883827148437500000e+03 9.153948426246643066e-01
8.885873046875000000e+03 9.314030408859252930e-01
8.887919921875000000e+03 9.450492262840270996e-01
8.889965820312500000e+03 9.834023118019104004e-01
8.892013671875000000e+03 9.679153561592102051e-01
8.894061523437500000e+03 9.725708961486816406e-01
8.896109375000000000e+03 9.940885305404663086e-01
8.898158203125000000e+03 9.959684014320373535e-01
8.900207031250000000e+03 9.981563687324523926e-01
8.902256835937500000e+03 1.000000000000000000e+00
8.904306640625000000e+03 1.000000000000000000e+00
8.906357421875000000e+03 1.000000000000000000e+00
8.908408203125000000e+03 1.000000000000000000e+00
8.910459960937500000e+03 1.000000000000000000e+00
8.912511718750000000e+03 1.000000000000000000e+00
8.914564453125000000e+03 1.000000000000000000e+00
8.916617187500000000e+03 1.000000000000000000e+00
8.918669921875000000e+03 1.000000000000000000e+00
8.920724609375000000e+03 1.000000000000000000e+00
8.922778320312500000e+03 1.000000000000000000e+00
8.924833007812500000e+03 1.000000000000000000e+00
8.926888671875000000e+03 1.000000000000000000e+00
8.928944335937500000e+03 1.000000000000000000e+00
8.931000000000000000e+03 1.000000000000000000e+00
8.933056640625000000e+03 1.000000000000000000e+00
8.935114257812500000e+03 1.000000000000000000e+00
8.937171875000000000e+03 1.000000000000000000e+00
8.939230468750000000e+03 1.000000000000000000e+00
8.941288085937500000e+03 1.000000000000000000e+00
8.943347656250000000e+03 1.000000000000000000e+00
8.945407226562500000e+03 1.000000000000000000e+00
8.947466796875000000e+03 1.000000000000000000e+00
8.949527343750000000e+03 1.000000000000000000e+00
8.951588867187500000e+03 1.000000000000000000e+00
8.953650390625000000e+03 1.000000000000000000e+00
8.955711914062500000e+03 1.000000000000000000e+00
8.957774414062500000e+03 1.000000000000000000e+00
8.959836914062500000e+03 1.000000000000000000e+00
8.961900390625000000e+03 1.000000000000000000e+00
8.963963867187500000e+03 1.000000000000000000e+00
8.966028320312500000e+03 1.000000000000000000e+00
8.968092773437500000e+03 1.000000000000000000e+00
8.970158203125000000e+03 1.000000000000000000e+00
8.972223632812500000e+03 1.000000000000000000e+00
8.974290039062500000e+03 1.000000000000000000e+00
8.976356445312500000e+03 1.000000000000000000e+00
8.978423828125000000e+03 1.000000000000000000e+00
8.980491210937500000e+03 1.000000000000000000e+00
8.982559570312500000e+03 1.000000000000000000e+00
8.984627929687500000e+03 1.000000000000000000e+00
8.986697265625000000e+03 1.000000000000000000e+00
8.988766601562500000e+03 1.000000000000000000e+00
8.990836914062500000e+03 1.000000000000000000e+00
8.992907226562500000e+03 1.000000000000000000e+00
8.994978515625000000e+03 1.000000000000000000e+00
8.997049804687500000e+03 1.000000000000000000e+00
8.999121093750000000e+03 1.000000000000000000e+00
9.001193359375000000e+03 1.000000000000000000e+00
9.003266601562500000e+03 1.000000000000000000e+00
9.005339843750000000e+03 1.000000000000000000e+00
9.007414062500000000e+03 1.000000000000000000e+00
9.009488281250000000e+03 1.000000000000000000e+00
9.011562500000000000e+03 1.000000000000000000e+00
9.013637695312500000e+03 1.000000000000000000e+00
9.015713867187500000e+03 1.000000000000000000e+00
9.017790039062500000e+03 1.000000000000000000e+00
9.019866210937500000e+03 1.000000000000000000e+00
9.021943359375000000e+03 1.000000000000000000e+00
9.024021484375000000e+03 1.000000000000000000e+00
9.026099609375000000e+03 1.000000000000000000e+00
9.028177734375000000e+03 1.000000000000000000e+00
9.030256835937500000e+03 1.000000000000000000e+00
9.032336914062500000e+03 1.000000000000000000e+00
9.034416992187500000e+03 1.000000000000000000e+00
9.036497070312500000e+03 1.000000000000000000e+00
9.038578125000000000e+03 1.000000000000000000e+00
9.040659179687500000e+03 1.000000000000000000e+00
9.042741210937500000e+03 1.000000000000000000e+00
9.044824218750000000e+03 1.000000000000000000e+00
9.046906250000000000e+03 1.000000000000000000e+00
9.048990234375000000e+03 1.000000000000000000e+00
9.051074218750000000e+03 1.000000000000000000e+00
9.053158203125000000e+03 1.000000000000000000e+00
9.055243164062500000e+03 1.000000000000000000e+00
9.057328125000000000e+03 1.000000000000000000e+00
9.059414062500000000e+03 1.000000000000000000e+00
9.061500000000000000e+03 1.000000000000000000e+00
9.063586914062500000e+03 1.000000000000000000e+00
9.065673828125000000e+03 1.000000000000000000e+00
9.067761718750000000e+03 1.000000000000000000e+00
9.069850585937500000e+03 1.000000000000000000e+00
9.071938476562500000e+03 1.000000000000000000e+00
9.074028320312500000e+03 1.000000000000000000e+00
9.076117187500000000e+03 1.000000000000000000e+00
9.078208007812500000e+03 1.000000000000000000e+00
9.080297851562500000e+03 1.000000000000000000e+00
9.082389648437500000e+03 1.000000000000000000e+00
9.084480468750000000e+03 1.000000000000000000e+00
9.086573242187500000e+03 1.000000000000000000e+00
9.088665039062500000e+03 1.000000000000000000e+00
9.090758789062500000e+03 1.000000000000000000e+00
9.092851562500000000e+03 1.000000000000000000e+00
9.094945312500000000e+03 1.000000000000000000e+00
9.097040039062500000e+03 1.000000000000000000e+00
9.099134765625000000e+03 1.000000000000000000e+00

